Rate-Independent Epigenetics: a thermodynamically consistent framework for modelling epigenetic response

Epigenetic changes -- heritable, long-lived, yet actively reversible modifications of the chromatin state -- display memory, threshold activation and hysteresis, features that are the hallmark of rate-independent dissipative evolution. We propose a mathematical framework, Rate-Independent Epigenetics, that models epigenetic change within the theory of rate-independent systems and is consistent with two fundamental principles identified with the laws of thermodynamics. In this framework, a model is specified by a state space of epigenetic configurations, a stored-energy functional depending on the state and on an external loading, and a 1-homogeneous dissipation potential encoding the resistance of the epigenetic machinery to change. Assuming an energetic evolution principle, the governing equations follow, with no further modelling hypotheses. The energy balance is exact energy conservation, and the 1-homogeneity of the dissipation potential forces a non-negative, minimal (economical) dissipation. Under natural coercivity and continuity assumptions we establish existence of energetic solutions and, via vanishing viscosity, of balanced-viscosity solutions that resolve the ambiguity of the energetic formulation at epigenetic switches; uniqueness holds under convexity and, in the scalar case, under a mild finite-multiplicity condition. We then build a variational time integrator, prove its convergence to energetic solutions and a global energy-consistency estimate. The framework is illustrated on the scalar linear play operator, on an example with a double-well energetic potential, showing the ability of the framework to study multi-stability scenarios and catastrophic switches and on a nonlinear problem, proving that the theoretical results hold. The presented framework can be seen as a skeleton for a richer thermodynamically-consistent theory incorporating viscous dissipation features.

==> figures/fig_convergence.dat <==
h  err_state  energy_defect
0.02 0 0.01508474093
0.01 0 0.007675805709
0.005 0 0.003849703738
0.0025 0 0.001934328883
0.00125 0 0.0009678218768
0.000625 0 0.0004845143994
0.0003125 0 0.000242372768
0.00015625 0 0.0001211970573


==> figures/fig_convergence_bistable.dat <==
h  err_L1  err_Linf_away  energy_defect
0.02 0.01063342709 0.05681154564 0.02498331507
0.01 0.004149590136 0.02861250225 0.009437405714
0.005 0.002402822502 0.01431414735 0.005611303744
0.0025 0.001537382175 0.007150720629 0.003695928889
0.00125 0.000728408209 0.003568551449 0.00174511521
0.000625 0.0003244128957 0.00177712849 0.0007728691741
0.0003125 0.0001239596067 0.0008885682257 0.00028708416
0.00015625 7.022377608e-05 0.000444284035 0.0001659084494


==> figures/fig_convergence_nonlinear.dat <==
h  err_L1  err_Linf_away  energy_defect  avg_newton
0.02 0.02075540296 0.09938285174 0.1724869212 3.8
0.01 0.009995 0.04990103698 0.08647986485 3.852459016
0.005 0.004995 0.02496576849 0.04327010849 3.826446281
0.0025 0.002495 0.01247384952 0.02163882954 3.771784232
0.00125 0.001245 0.006224857053 0.01081988678 3.665280665
0.000625 0.00062 0.003099982346 0.005410002397 3.472424558
0.0003125 0.00031 0.001549997793 0.002705008574 2.992712129
0.00015625 0.000155 0.0007749997242 0.001352505209 2.990367092


==> figures/fig_convergence_osc.dat <==
h  err_L1  err_Linf  energy_defect  bound_Ch
0.2 0.1035747637 0.1987689973 0.0056 36.6705492
0.1 0.09457476366 0.1687689973 0.0029 18.3352746
0.05 0.08982476366 0.1537689973 0.001475 9.1676373
0.025 0.08738726366 0.1537689973 0.00074375 4.58381865
0.0125 0.02499263862 0.1074984704 0.1967914063 2.291909325
0.00625 0.01131207314 0.061622853 0.1003036267 1.145954662
0.003125 0.006360052037 0.04953283815 0.0714323152 0.5729773312
0.0015625 0.003086344445 0.0263618339 0.03711243815 0.2864886656
0.00078125 0.001555585605 0.01352021502 0.01938432857 0.1432443328
0.000390625 0.0007778282646 0.006897639426 0.009758188918 0.0716221664
0.0001953125 0.0003875957612 0.003460844433 0.004938452017 0.0358110832
9.765625e-05 0.0001924633131 0.001742427398 0.002483402544 0.0179055416


==> figures/fig_loop_bistable.dat <==
ell  q
0 -0.15
5.551303189e-05 -0.15
0.0002220102209 -0.15
0.0004993659047 -0.15
0.0008873708394 -0.15
0.001385732488 -0.15
0.001994075423 -0.15
0.002711941847 -0.15
0.00353879222 -0.15
0.004474006001 -0.15
0.005516882502 -0.15
0.006666641847 -0.15
0.007922426036 -0.15
0.009283300119 -0.15
0.01074825346 -0.15
0.01231620113 -0.15
0.01398598532 -0.15
0.01575637699 -0.15
0.01762607741 -0.15
0.01959372 -0.15
0.02165787208 -0.15
0.0238170368 -0.15
0.02606965509 -0.15
0.02841410774 -0.15
0.03084871751 -0.15
0.03337175126 -0.15
0.03598142226 -0.15
0.03867589244 -0.15
0.04145327472 -0.15
0.04431163545 -0.15
0.04724899677 -0.15
0.05026333917 -0.15
0.0533526039 -0.15
0.05651469556 -0.15
0.05974748461 -0.15
0.06304881 -0.15
0.06641648168 -0.15
0.06984828324 -0.15
0.07334197451 -0.15
0.07689529414 -0.15
0.08050596221 -0.15
0.08417168283 -0.15
0.08789014667 -0.15
0.09165903358 -0.15
0.09547601508 -0.15
0.09933875689 -0.15
0.1032449214 0.1532449214
0.1071921702 0.1571921702
0.1111781664 0.1611781664
0.115200577 0.165200577
0.1192570754 0.1692570754
0.1233453433 0.1733453433
0.1274630735 0.1774630735
0.1316079716 0.1816079716
0.1357777583 0.1857777583
0.1399701717 0.1899701717
0.1441829688 0.1941829688
0.1484139281 0.1984139281
0.1526608509 0.2026608509
0.1569215634 0.2069215634
0.1611939187 0.2111939187
0.1654757979 0.2154757979
0.1697651122 0.2197651122
0.1740598043 0.2240598043
0.1783578499 0.2283578499
0.1826572589 0.2326572589
0.1869560771 0.2369560771
0.1912523871 0.2412523871
0.1955443096 0.2455443096
0.1998300047 0.2498300047
0.2041076726 0.2541076726
0.2083755547 0.2583755547
0.2126319345 0.2626319345
0.2168751383 0.2668751383
0.2211035362 0.2711035362
0.2253155423 0.2753155423
0.2295096156 0.2795096156
0.2336842604 0.2836842604
0.237838027 0.287838027
0.2419695115 0.2919695115
0.2460773566 0.2960773566
0.2501602517 0.3001602517
0.2542169329 0.3042169329
0.2582461832 0.3082461832
0.2622468328 0.3122468328
0.2662177586 0.3162177586
0.2701578844 0.3201578844
0.2740661808 0.3240661808
0.2779416648 0.3279416648
0.2817833997 0.3317833997
0.2855904949 0.3355904949
0.2893621052 0.3393621052
0.2930974308 0.3430974308
0.2967957165 0.3467957165
0.3004562515 0.3504562515
0.3040783686 0.3540783686
0.3076614441 0.3576614441
0.3112048965 0.3612048965
0.3147081865 0.3647081865
0.3181708159 0.3681708159
0.321592327 0.371592327
0.3249723022 0.3749723022
0.3283103627 0.3783103627
0.3316061681 0.3816061681
0.3348594153 0.3848594153
0.338069838 0.388069838
0.3412372057 0.3912372057
0.3443613226 0.3943613226
0.3474420272 0.3974420272
0.350479191 0.400479191
0.3534727178 0.4034727178
0.3564225427 0.4064225427
0.3593286312 0.4093286312
0.3621909784 0.4121909784
0.3650096077 0.4150096077
0.3677845705 0.4177845705
0.3705159445 0.4205159445
0.3732038334 0.4232038334
0.3758483657 0.4258483657
0.3784496936 0.4284496936
0.3810079925 0.4310079925
0.3835234596 0.4335234596
0.3859963135 0.4359963135
0.3884267929 0.4384267929
0.3908151557 0.4408151557
0.3931616783 0.4431616783
0.3954666549 0.4454666549
0.397730396 0.447730396
0.3999532281 0.4499532281
0.402135493 0.452135493
0.4042775461 0.4542775461
0.4063797566 0.4563797566
0.4084425062 0.4584425062
0.4104661881 0.4604661881
0.412451207 0.462451207
0.4143979774 0.4643979774
0.4163069236 0.4663069236
0.4181784787 0.4681784787
0.420013084 0.470013084
0.4218111879 0.4718111879
0.4235732461 0.4735732461
0.4252997201 0.4752997201
0.4269910771 0.4769910771
0.4286477891 0.4786477891
0.4302703325 0.4802703325
0.4318591875 0.4818591875
0.4334148374 0.4834148374
0.4349377685 0.4849377685
0.4364284689 0.4864284689
0.4378874287 0.4878874287
0.4393151389 0.4893151389
0.4407120917 0.4907120917
0.4420787792 0.4920787792
0.4434156936 0.4934156936
0.4447233267 0.4947233267
0.4460021692 0.4960021692
0.4472527106 0.4972527106
0.4484754389 0.4984754389
0.4496708402 0.4996708402
0.4508393981 0.5008393981
0.4519815939 0.5019815939
0.453097906 0.503097906
0.4541888096 0.5041888096
0.4552547765 0.5052547765
0.4562962751 0.5062962751
0.4573137697 0.5073137697
0.4583077209 0.5083077209
0.4592785847 0.5092785847
0.4602268127 0.5102268127
0.4611528522 0.5111528522
0.4620571454 0.5120571454
0.4629401298 0.5129401298
0.4638022377 0.5138022377
0.4646438962 0.5146438962
0.4654655273 0.5154655273
0.4662675474 0.5162675474
0.4670503675 0.5170503675
0.467814393 0.517814393
0.4685600237 0.5185600237
0.4692876536 0.5192876536
0.4699976709 0.5199976709
0.4706904581 0.5206904581
0.4713663917 0.5213663917
0.4720258425 0.5220258425
0.472669175 0.522669175
0.4732967482 0.5232967482
0.4739089149 0.5239089149
0.4745060219 0.5245060219
0.4750884102 0.5250884102
0.4756564148 0.5256564148
0.4762103647 0.5262103647
0.4767505829 0.5267505829
0.4772773868 0.5272773868
0.4777910875 0.5277910875
0.4782919907 0.5282919907
0.478780396 0.528780396
0.4792565972 0.5292565972
0.4797208826 0.5297208826
0.4801735346 0.5301735346
0.4806148302 0.5306148302
0.4810450405 0.5310450405
0.4814644314 0.5314644314
0.4818732631 0.5318732631
0.4822717906 0.5322717906
0.4826602632 0.5326602632
0.4830389254 0.5330389254
0.4834080161 0.5334080161
0.4837677692 0.5337677692
0.4841184134 0.5341184134
0.4844601727 0.5344601727
0.4847932658 0.5347932658
0.4851179066 0.5351179066
0.4854343044 0.5354343044
0.4857426637 0.5357426637
0.4860431841 0.5360431841
0.486336061 0.536336061
0.4866214851 0.5366214851
0.4868996426 0.5368996426
0.4871707156 0.5371707156
0.4874348817 0.5374348817
0.4876923144 0.5376923144
0.4879431831 0.5379431831
0.4881876531 0.5381876531
0.4884258857 0.5384258857
0.4886580384 0.5386580384
0.4888842648 0.5388842648
0.4891047149 0.5391047149
0.4893195347 0.5393195347
0.489528867 0.539528867
0.4897328508 0.5397328508
0.4899316217 0.5399316217
0.4901253119 0.5401253119
0.4903140504 0.5403140504
0.4904979628 0.5404979628
0.4906771717 0.5406771717
0.4908517964 0.5408517964
0.4910219532 0.5410219532
0.4911877555 0.5411877555
0.4913493138 0.5413493138
0.4915067356 0.5415067356
0.4916601259 0.5416601259
0.4918095866 0.5418095866
0.4919552172 0.5419552172
0.4920971145 0.5420971145
0.4922353729 0.5422353729
0.4923700842 0.5423700842
0.4925013376 0.5425013376
0.4926292204 0.5426292204
0.4927538171 0.5427538171
0.4928752102 0.5428752102
0.49299348 0.54299348
0.4931087045 0.5431087045
0.4932209597 0.5432209597
0.4933303197 0.5433303197
0.4934368562 0.5434368562
0.4935406392 0.5435406392
0.4936417369 0.5436417369
0.4937402155 0.5437402155
0.4938361393 0.5438361393
0.493929571 0.543929571
0.4940205715 0.5440205715
0.4941092 0.5441092
0.494195514 0.544195514
0.4942795695 0.5442795695
0.4943614209 0.5443614209
0.4944411211 0.5444411211
0.4945187215 0.5445187215
0.4945942719 0.5445942719
0.494667821 0.544667821
0.4947394158 0.5447394158
0.4948091022 0.5448091022
0.4948769246 0.5448769246
0.4949429263 0.5449429263
0.4950071491 0.5450071491
0.4950696338 0.5450696338
0.49513042 0.54513042
0.495189546 0.545189546
0.4952470492 0.5452470492
0.4953029655 0.5453029655
0.4953573302 0.5453573302
0.4954101773 0.5454101773
0.4954615397 0.5454615397
0.4955114495 0.5455114495
0.4955599377 0.5455599377
0.4956070344 0.5456070344
0.4956527687 0.5456527687
0.4956971689 0.5456971689
0.4957402624 0.5457402624
0.4957820755 0.5457820755
0.4958226341 0.5458226341
0.4958619629 0.5458619629
0.495900086 0.545900086
0.4959370266 0.5459370266
0.4959728071 0.5459728071
0.4960074492 0.5460074492
0.4960409741 0.5460409741
0.4960734018 0.5460734018
0.496104752 0.546104752
0.4961350436 0.5461350436
0.4961642947 0.5461642947
0.4961925228 0.5461925228
0.496219745 0.546219745
0.4962459774 0.5462459774
0.4962712356 0.5462712356
0.4962955347 0.5462955347
0.4963188892 0.5463188892
0.4963413129 0.5463413129
0.496362819 0.546362819
0.4963834202 0.5463834202
0.4964031288 0.5464031288
0.4964219563 0.5464219563
0.4964399138 0.5464399138
0.4964570119 0.5464570119
0.4964732605 0.5464732605
0.4964886693 0.5464886693
0.4965032471 0.5465032471
0.4965170026 0.5465170026
0.4965299438 0.5465299438
0.4965420781 0.5465420781
0.4965534127 0.5465534127
0.4965639542 0.5465639542
0.4965737086 0.5465737086
0.4965826817 0.5465826817
0.4965908786 0.5465908786
0.4965983042 0.5465983042
0.4966049626 0.5466049626
0.4966108579 0.5466108579
0.4966159933 0.5466159933
0.4966203718 0.5466203718
0.496623996 0.546623996
0.496626868 0.546626868
0.4966289894 0.5466289894
0.4966303614 0.5466303614
0.4966309849 0.5466309849
0.4966308602 0.5466310265
0.4966299873 0.5466310265
0.4966283656 0.5466310265
0.4966259941 0.5466310265
0.4966228716 0.5466310265
0.4966189962 0.5466310265
0.4966143657 0.5466310265
0.4966089774 0.5466310265
0.4966028281 0.5466310265
0.4965959144 0.5466310265
0.4965882323 0.5466310265
0.4965797771 0.5466310265
0.4965705442 0.5466310265
0.4965605281 0.5466310265
0.4965497229 0.5466310265
0.4965381225 0.5466310265
0.4965257201 0.5466310265
0.4965125083 0.5466310265
0.4964984796 0.5466310265
0.4964836258 0.5466310265
0.4964679381 0.5466310265
0.4964514074 0.5466310265
0.496434024 0.5466310265
0.4964157777 0.5466310265
0.4963966577 0.5466310265
0.4963766529 0.5466310265
0.4963557514 0.5466310265
0.4963339409 0.5466310265
0.4963112085 0.5466310265
0.4962875407 0.5466310265
0.4962629235 0.5466310265
0.4962373422 0.5466310265
0.4962107817 0.5466310265
0.496183226 0.5466310265
0.4961546588 0.5466310265
0.4961250629 0.5466310265
0.4960944205 0.5466310265
0.4960627132 0.5466310265
0.496029922 0.5466310265
0.495996027 0.5466310265
0.4959610078 0.5466310265
0.495924843 0.5466310265
0.4958875108 0.5466310265
0.4958489885 0.5466310265
0.4958092525 0.5466310265
0.4957682785 0.5466310265
0.4957260414 0.5466310265
0.4956825154 0.5466310265
0.4956376735 0.5466310265
0.4955914883 0.5466310265
0.495543931 0.5466310265
0.4954949724 0.5466310265
0.4954445819 0.5466310265
0.4953927282 0.5466310265
0.495339379 0.5466310265
0.4952845009 0.5466310265
0.4952280595 0.5466310265
0.4951700195 0.5466310265
0.4951103443 0.5466310265
0.4950489962 0.5466310265
0.4949859366 0.5466310265
0.4949211254 0.5466310265
0.4948545216 0.5466310265
0.4947860827 0.5466310265
0.4947157652 0.5466310265
0.4946435241 0.5466310265
0.4945693132 0.5466310265
0.4944930849 0.5466310265
0.4944147902 0.5466310265
0.4943343787 0.5466310265
0.4942517985 0.5466310265
0.4941669963 0.5466310265
0.4940799171 0.5466310265
0.4939905045 0.5466310265
0.4938987003 0.5466310265
0.4938044447 0.5466310265
0.4937076763 0.5466310265
0.493608332 0.5466310265
0.4935063466 0.5466310265
0.4934016533 0.5466310265
0.4932941836 0.5466310265
0.4931838666 0.5466310265
0.49307063 0.5466310265
0.4929543989 0.5466310265
0.4928350968 0.5466310265
0.4927126448 0.5466310265
0.4925869621 0.5466310265
0.4924579653 0.5466310265
0.492325569 0.5466310265
0.4921896854 0.5466310265
0.4920502243 0.5466310265
0.4919070932 0.5466310265
0.4917601968 0.5466310265
0.4916094374 0.5466310265
0.4914547148 0.5466310265
0.4912959259 0.5466310265
0.491132965 0.5466310265
0.4909657236 0.5466310265
0.4907940903 0.5466310265
0.4906179506 0.5466310265
0.4904371873 0.5466310265
0.4902516799 0.5466310265
0.490061305 0.5466310265
0.4898659357 0.5466310265
0.489665442 0.5466310265
0.4894596907 0.5466310265
0.4892485448 0.5466310265
0.4890318643 0.5466310265
0.4888095052 0.5466310265
0.4885813201 0.5466310265
0.4883471581 0.5466310265
0.488106864 0.5466310265
0.4878602792 0.5466310265
0.4876072411 0.5466310265
0.487347583 0.5466310265
0.487081134 0.5466310265
0.4868077195 0.5466310265
0.4865271602 0.5466310265
0.4862392728 0.5466310265
0.4859438694 0.5466310265
0.485640758 0.5466310265
0.4853297417 0.5466310265
0.4850106191 0.5466310265
0.4846831843 0.5466310265
0.4843472266 0.5466310265
0.4840025302 0.5466310265
0.4836488748 0.5466310265
0.4832860348 0.5466310265
0.4829137799 0.5466310265
0.4825318744 0.5466310265
0.4821400775 0.5466310265
0.4817381433 0.5466310265
0.4813258204 0.5466310265
0.4809028522 0.5466310265
0.4804689766 0.5466310265
0.480023926 0.5466310265
0.4795674272 0.5466310265
0.4790992015 0.5466310265
0.4786189646 0.5466310265
0.4781264263 0.5466310265
0.4776212909 0.5466310265
0.4771032566 0.5466310265
0.4765720162 0.5466310265
0.4760272563 0.5466310265
0.4754686577 0.5466310265
0.4748958954 0.5466310265
0.4743086384 0.5466310265
0.4737065496 0.5466310265
0.4730892863 0.5466310265
0.4724564995 0.5466310265
0.4718078343 0.5466310265
0.4711429301 0.5466310265
0.4704614201 0.5466310265
0.4697629317 0.5466310265
0.4690470863 0.5466310265
0.4683134996 0.5466310265
0.4675617814 0.5466310265
0.4667915357 0.5466310265
0.4660023609 0.5466310265
0.4651938497 0.5466310265
0.4643655894 0.5466310265
0.4635171615 0.5466310265
0.4626481425 0.5466310265
0.4617581035 0.5466310265
0.4608466104 0.5466310265
0.4599132241 0.5466310265
0.4589575007 0.5466310265
0.4579789915 0.5466310265
0.4569772435 0.5466310265
0.4559517988 0.5466310265
0.4549021959 0.5466310265
0.453827969 0.5466310265
0.4527286485 0.5466310265
0.4516037615 0.5466310265
0.4504528316 0.5466310265
0.4492753795 0.5466310265
0.4480709231 0.5466310265
0.4468389778 0.5466310265
0.445579057 0.5466310265
0.4442906722 0.5466310265
0.4429733332 0.5466310265
0.4416265491 0.5466310265
0.4402498279 0.5466310265
0.4388426773 0.5466310265
0.4374046052 0.5466310265
0.4359351197 0.5466310265
0.4344337301 0.5466310265
0.4328999469 0.5466310265
0.4313332825 0.5466310265
0.4297332516 0.5466310265
0.4280993719 0.5466310265
0.4264311643 0.5466310265
0.4247281539 0.5466310265
0.4229898701 0.5466310265
0.4212158477 0.5466310265
0.4194056269 0.5466310265
0.4175587545 0.5466310265
0.4156747843 0.5466310265
0.4137532777 0.5466310265
0.4117938045 0.5466310265
0.4097959436 0.5466310265
0.4077592835 0.5466310265
0.4056834234 0.5466310265
0.4035679738 0.5466310265
0.4014125572 0.5466310265
0.3992168087 0.5466310265
0.3969803775 0.5466310265
0.3947029267 0.5466310265
0.3923841352 0.5466310265
0.3900236977 0.5466310265
0.3876213258 0.5466310265
0.3851767494 0.5466310265
0.3826897166 0.5466310265
0.3801599954 0.5466310265
0.3775873744 0.5466310265
0.3749716634 0.5466310265
0.3723126947 0.5466310265
0.3696103238 0.5466310265
0.3668644305 0.5466310265
0.3640749195 0.5466310265
0.3612417219 0.5466310265
0.3583647955 0.5466310265
0.3554441262 0.5466310265
0.3524797287 0.5466310265
0.3494716475 0.5466310265
0.3464199579 0.5466310265
0.3433247666 0.5466310265
0.3401862131 0.5466310265
0.3370044703 0.5466310265
0.3337797454 0.5466310265
0.3305122808 0.5466310265
0.3272023549 0.5466310265
0.3238502831 0.5466310265
0.3204564186 0.5466310265
0.317021153 0.5466310265
0.3135449173 0.5466310265
0.3100281824 0.5466310265
0.3064714603 0.5466310265
0.3028753043 0.5466310265
0.2992403097 0.5466310265
0.2955671149 0.5455671149
0.2918564014 0.5418564014
0.2881088948 0.5381088948
0.2843253651 0.5343253651
0.2805066272 0.5305066272
0.2766535413 0.5266535413
0.2727670135 0.5227670135
0.2688479958 0.5188479958
0.2648974867 0.5148974867
0.2609165311 0.5109165311
0.2569062208 0.5069062208
0.2528676945 0.5028676945
0.2488021379 0.4988021379
0.2447107834 0.4947107834
0.2405949105 0.4905949105
0.2364558456 0.4864558456
0.2322949613 0.4822949613
0.2281136769 0.4781136769
0.2239134576 0.4739134576
0.2196958142 0.4696958142
0.2154623026 0.4654623026
0.2112145235 0.4612145235
0.2069541215 0.4569541215
0.2026827846 0.4526827846
0.1984022436 0.4484022436
0.1941142707 0.4441142707
0.1898206792 0.4398206792
0.1855233225 0.4355233225
0.1812240925 0.4312240925
0.176924919 0.426924919
0.1726277684 0.4226277684
0.1683346423 0.4183346423
0.1640475762 0.4140475762
0.159768638 0.409768638
0.1554999268 0.4054999268
0.1512435709 0.4012435709
0.1470017265 0.3970017265
0.1427765758 0.3927765758
0.1385703253 0.3885703253
0.134385204 0.384385204
0.1302234612 0.3802234612
0.1260873651 0.3760873651
0.1219792 0.3719792
0.117901265 0.367901265
0.1138558712 0.3638558712
0.1098453399 0.3598453399
0.105872 0.355872
0.1019381862 0.3519381862
0.09804623606 0.3480462361
0.09419848807 0.3441984881
0.09039727897 0.340397279
0.08664494139 0.3366449414
0.08294380131 0.3329438013
0.07929617556 0.3292961756
0.07570436927 0.3257043693
0.0721706733 0.3221706733
0.06869736166 0.3186973617
0.06528668894 0.3152866889
0.06194088768 0.3119408877
0.05866216577 0.3086621658
0.0554527039 0.3054527039
0.0523146529 0.3023146529
0.04925013122 0.2992501312
0.04626122232 0.2962612223
0.04334997214 0.2933499721
0.0405183866 0.2905183866
0.03776842909 0.2877684291
0.035102018 0.285102018
0.03252102434 0.2825210243
0.03002726932 0.2800272693
0.02762252207 0.2776225221
0.02530849733 0.2753084973
0.02308685325 0.2730868532
0.02095918921 0.2709591892
0.01892704378 0.2689270438
0.01699189261 0.2669918926
0.01515514658 0.2651551466
0.01341814984 0.2634181498
0.01178217808 0.2617821781
0.01024843678 0.2602484368
0.008818059612 0.2588180596
0.007492106911 0.2574921069
0.006271564228 0.2562715642
0.005157341 0.255157341
0.004150269308 0.2541502693
0.003251102748 0.2532511027
0.002460515393 0.2524605154
0.001779100872 0.2517791009
0.001207371555 0.2512073716
0.0007457578479 0.2507457578
0.0003946075987 0.2503946076
0.0001541856198 0.2501541856
2.467332104e-05 0.2500246733
0 0.25


==> figures/fig_loop_irr.dat <==
ell  q
0 0
5.551303189e-05 0
0.0002220102209 0
0.0004993659047 0
0.0008873708394 0
0.001385732488 0
0.001994075423 0
0.002711941847 0
0.00353879222 0
0.004474006001 0
0.005516882502 0
0.006666641847 0
0.007922426036 0
0.009283300119 0
0.01074825346 0
0.01231620113 0
0.01398598532 0
0.01575637699 0
0.01762607741 0
0.01959372 0
0.02165787208 0
0.0238170368 0
0.02606965509 0
0.02841410774 0
0.03084871751 0
0.03337175126 0
0.03598142226 0
0.03867589244 0
0.04145327472 0
0.04431163545 0
0.04724899677 0
0.05026333917 0
0.0533526039 0
0.05651469556 0
0.05974748461 0
0.06304881 0
0.06641648168 0
0.06984828324 0
0.07334197451 0
0.07689529414 0
0.08050596221 0
0.08417168283 0
0.08789014667 0
0.09165903358 0
0.09547601508 0
0.09933875689 0
0.1032449214 0
0.1071921702 0
0.1111781664 0
0.115200577 0
0.1192570754 0
0.1233453433 0
0.1274630735 0
0.1316079716 0
0.1357777583 0
0.1399701717 0
0.1441829688 0
0.1484139281 0
0.1526608509 0
0.1569215634 0
0.1611939187 0
0.1654757979 0
0.1697651122 0
0.1740598043 0
0.1783578499 0
0.1826572589 0
0.1869560771 0
0.1912523871 0
0.1955443096 0
0.1998300047 0
0.2041076726 0
0.2083755547 0
0.2126319345 0
0.2168751383 0
0.2211035362 0
0.2253155423 0
0.2295096156 0
0.2336842604 0
0.237838027 0
0.2419695115 0
0.2460773566 0
0.2501602517 0
0.2542169329 0
0.2582461832 0
0.2622468328 0
0.2662177586 0
0.2701578844 0
0.2740661808 0
0.2779416648 0
0.2817833997 0
0.2855904949 0
0.2893621052 0
0.2930974308 0
0.2967957165 0
0.3004562515 0.0004562514623
0.3040783686 0.004078368642
0.3076614441 0.00766144411
0.3112048965 0.01120489653
0.3147081865 0.01470818649
0.3181708159 0.01817081586
0.321592327 0.02159232703
0.3249723022 0.02497230222
0.3283103627 0.02831036273
0.3316061681 0.03160616808
0.3348594153 0.0348594153
0.338069838 0.03806983802
0.3412372057 0.04123720567
0.3443613226 0.0443613226
0.3474420272 0.0474420272
0.350479191 0.050479191
0.3534727178 0.05347271779
0.3564225427 0.05642254268
0.3593286312 0.0593286312
0.3621909784 0.06219097836
0.3650096077 0.06500960772
0.3677845705 0.06778457048
0.3705159445 0.0705159445
0.3732038334 0.07320383342
0.3758483657 0.07584836567
0.3784496936 0.07844969359
0.3810079925 0.08100799246
0.3835234596 0.08352345962
0.3859963135 0.08599631354
0.3884267929 0.08842679288
0.3908151557 0.09081515567
0.3931616783 0.09316167833
0.3954666549 0.09546665486
0.397730396 0.09773039595
0.3999532281 0.09995322814
0.402135493 0.102135493
0.4042775461 0.1042775461
0.4063797566 0.1063797566
0.4084425062 0.1084425062
0.4104661881 0.1104661881
0.412451207 0.112451207
0.4143979774 0.1143979774
0.4163069236 0.1163069236
0.4181784787 0.1181784787
0.420013084 0.120013084
0.4218111879 0.1218111879
0.4235732461 0.1235732461
0.4252997201 0.1252997201
0.4269910771 0.1269910771
0.4286477891 0.1286477891
0.4302703325 0.1302703325
0.4318591875 0.1318591875
0.4334148374 0.1334148374
0.4349377685 0.1349377685
0.4364284689 0.1364284689
0.4378874287 0.1378874287
0.4393151389 0.1393151389
0.4407120917 0.1407120917
0.4420787792 0.1420787792
0.4434156936 0.1434156936
0.4447233267 0.1447233267
0.4460021692 0.1460021692
0.4472527106 0.1472527106
0.4484754389 0.1484754389
0.4496708402 0.1496708402
0.4508393981 0.1508393981
0.4519815939 0.1519815939
0.453097906 0.153097906
0.4541888096 0.1541888096
0.4552547765 0.1552547765
0.4562962751 0.1562962751
0.4573137697 0.1573137697
0.4583077209 0.1583077209
0.4592785847 0.1592785847
0.4602268127 0.1602268127
0.4611528522 0.1611528522
0.4620571454 0.1620571454
0.4629401298 0.1629401298
0.4638022377 0.1638022377
0.4646438962 0.1646438962
0.4654655273 0.1654655273
0.4662675474 0.1662675474
0.4670503675 0.1670503675
0.467814393 0.167814393
0.4685600237 0.1685600237
0.4692876536 0.1692876536
0.4699976709 0.1699976709
0.4706904581 0.1706904581
0.4713663917 0.1713663917
0.4720258425 0.1720258425
0.472669175 0.172669175
0.4732967482 0.1732967482
0.4739089149 0.1739089149
0.4745060219 0.1745060219
0.4750884102 0.1750884102
0.4756564148 0.1756564148
0.4762103647 0.1762103647
0.4767505829 0.1767505829
0.4772773868 0.1772773868
0.4777910875 0.1777910875
0.4782919907 0.1782919907
0.478780396 0.178780396
0.4792565972 0.1792565972
0.4797208826 0.1797208826
0.4801735346 0.1801735346
0.4806148302 0.1806148302
0.4810450405 0.1810450405
0.4814644314 0.1814644314
0.4818732631 0.1818732631
0.4822717906 0.1822717906
0.4826602632 0.1826602632
0.4830389254 0.1830389254
0.4834080161 0.1834080161
0.4837677692 0.1837677692
0.4841184134 0.1841184134
0.4844601727 0.1844601727
0.4847932658 0.1847932658
0.4851179066 0.1851179066
0.4854343044 0.1854343044
0.4857426637 0.1857426637
0.4860431841 0.1860431841
0.486336061 0.186336061
0.4866214851 0.1866214851
0.4868996426 0.1868996426
0.4871707156 0.1871707156
0.4874348817 0.1874348817
0.4876923144 0.1876923144
0.4879431831 0.1879431831
0.4881876531 0.1881876531
0.4884258857 0.1884258857
0.4886580384 0.1886580384
0.4888842648 0.1888842648
0.4891047149 0.1891047149
0.4893195347 0.1893195347
0.489528867 0.189528867
0.4897328508 0.1897328508
0.4899316217 0.1899316217
0.4901253119 0.1901253119
0.4903140504 0.1903140504
0.4904979628 0.1904979628
0.4906771717 0.1906771717
0.4908517964 0.1908517964
0.4910219532 0.1910219532
0.4911877555 0.1911877555
0.4913493138 0.1913493138
0.4915067356 0.1915067356
0.4916601259 0.1916601259
0.4918095866 0.1918095866
0.4919552172 0.1919552172
0.4920971145 0.1920971145
0.4922353729 0.1922353729
0.4923700842 0.1923700842
0.4925013376 0.1925013376
0.4926292204 0.1926292204
0.4927538171 0.1927538171
0.4928752102 0.1928752102
0.49299348 0.19299348
0.4931087045 0.1931087045
0.4932209597 0.1932209597
0.4933303197 0.1933303197
0.4934368562 0.1934368562
0.4935406392 0.1935406392
0.4936417369 0.1936417369
0.4937402155 0.1937402155
0.4938361393 0.1938361393
0.493929571 0.193929571
0.4940205715 0.1940205715
0.4941092 0.1941092
0.494195514 0.194195514
0.4942795695 0.1942795695
0.4943614209 0.1943614209
0.4944411211 0.1944411211
0.4945187215 0.1945187215
0.4945942719 0.1945942719
0.494667821 0.194667821
0.4947394158 0.1947394158
0.4948091022 0.1948091022
0.4948769246 0.1948769246
0.4949429263 0.1949429263
0.4950071491 0.1950071491
0.4950696338 0.1950696338
0.49513042 0.19513042
0.495189546 0.195189546
0.4952470492 0.1952470492
0.4953029655 0.1953029655
0.4953573302 0.1953573302
0.4954101773 0.1954101773
0.4954615397 0.1954615397
0.4955114495 0.1955114495
0.4955599377 0.1955599377
0.4956070344 0.1956070344
0.4956527687 0.1956527687
0.4956971689 0.1956971689
0.4957402624 0.1957402624
0.4957820755 0.1957820755
0.4958226341 0.1958226341
0.4958619629 0.1958619629
0.495900086 0.195900086
0.4959370266 0.1959370266
0.4959728071 0.1959728071
0.4960074492 0.1960074492
0.4960409741 0.1960409741
0.4960734018 0.1960734018
0.496104752 0.196104752
0.4961350436 0.1961350436
0.4961642947 0.1961642947
0.4961925228 0.1961925228
0.496219745 0.196219745
0.4962459774 0.1962459774
0.4962712356 0.1962712356
0.4962955347 0.1962955347
0.4963188892 0.1963188892
0.4963413129 0.1963413129
0.496362819 0.196362819
0.4963834202 0.1963834202
0.4964031288 0.1964031288
0.4964219563 0.1964219563
0.4964399138 0.1964399138
0.4964570119 0.1964570119
0.4964732605 0.1964732605
0.4964886693 0.1964886693
0.4965032471 0.1965032471
0.4965170026 0.1965170026
0.4965299438 0.1965299438
0.4965420781 0.1965420781
0.4965534127 0.1965534127
0.4965639542 0.1965639542
0.4965737086 0.1965737086
0.4965826817 0.1965826817
0.4965908786 0.1965908786
0.4965983042 0.1965983042
0.4966049626 0.1966049626
0.4966108579 0.1966108579
0.4966159933 0.1966159933
0.4966203718 0.1966203718
0.496623996 0.196623996
0.496626868 0.196626868
0.4966289894 0.1966289894
0.4966303614 0.1966303614
0.4966309849 0.1966309849
0.4966308602 0.1966310265
0.4966299873 0.1966310265
0.4966283656 0.1966310265
0.4966259941 0.1966310265
0.4966228716 0.1966310265
0.4966189962 0.1966310265
0.4966143657 0.1966310265
0.4966089774 0.1966310265
0.4966028281 0.1966310265
0.4965959144 0.1966310265
0.4965882323 0.1966310265
0.4965797771 0.1966310265
0.4965705442 0.1966310265
0.4965605281 0.1966310265
0.4965497229 0.1966310265
0.4965381225 0.1966310265
0.4965257201 0.1966310265
0.4965125083 0.1966310265
0.4964984796 0.1966310265
0.4964836258 0.1966310265
0.4964679381 0.1966310265
0.4964514074 0.1966310265
0.496434024 0.1966310265
0.4964157777 0.1966310265
0.4963966577 0.1966310265
0.4963766529 0.1966310265
0.4963557514 0.1966310265
0.4963339409 0.1966310265
0.4963112085 0.1966310265
0.4962875407 0.1966310265
0.4962629235 0.1966310265
0.4962373422 0.1966310265
0.4962107817 0.1966310265
0.496183226 0.1966310265
0.4961546588 0.1966310265
0.4961250629 0.1966310265
0.4960944205 0.1966310265
0.4960627132 0.1966310265
0.496029922 0.1966310265
0.495996027 0.1966310265
0.4959610078 0.1966310265
0.495924843 0.1966310265
0.4958875108 0.1966310265
0.4958489885 0.1966310265
0.4958092525 0.1966310265
0.4957682785 0.1966310265
0.4957260414 0.1966310265
0.4956825154 0.1966310265
0.4956376735 0.1966310265
0.4955914883 0.1966310265
0.495543931 0.1966310265
0.4954949724 0.1966310265
0.4954445819 0.1966310265
0.4953927282 0.1966310265
0.495339379 0.1966310265
0.4952845009 0.1966310265
0.4952280595 0.1966310265
0.4951700195 0.1966310265
0.4951103443 0.1966310265
0.4950489962 0.1966310265
0.4949859366 0.1966310265
0.4949211254 0.1966310265
0.4948545216 0.1966310265
0.4947860827 0.1966310265
0.4947157652 0.1966310265
0.4946435241 0.1966310265
0.4945693132 0.1966310265
0.4944930849 0.1966310265
0.4944147902 0.1966310265
0.4943343787 0.1966310265
0.4942517985 0.1966310265
0.4941669963 0.1966310265
0.4940799171 0.1966310265
0.4939905045 0.1966310265
0.4938987003 0.1966310265
0.4938044447 0.1966310265
0.4937076763 0.1966310265
0.493608332 0.1966310265
0.4935063466 0.1966310265
0.4934016533 0.1966310265
0.4932941836 0.1966310265
0.4931838666 0.1966310265
0.49307063 0.1966310265
0.4929543989 0.1966310265
0.4928350968 0.1966310265
0.4927126448 0.1966310265
0.4925869621 0.1966310265
0.4924579653 0.1966310265
0.492325569 0.1966310265
0.4921896854 0.1966310265
0.4920502243 0.1966310265
0.4919070932 0.1966310265
0.4917601968 0.1966310265
0.4916094374 0.1966310265
0.4914547148 0.1966310265
0.4912959259 0.1966310265
0.491132965 0.1966310265
0.4909657236 0.1966310265
0.4907940903 0.1966310265
0.4906179506 0.1966310265
0.4904371873 0.1966310265
0.4902516799 0.1966310265
0.490061305 0.1966310265
0.4898659357 0.1966310265
0.489665442 0.1966310265
0.4894596907 0.1966310265
0.4892485448 0.1966310265
0.4890318643 0.1966310265
0.4888095052 0.1966310265
0.4885813201 0.1966310265
0.4883471581 0.1966310265
0.488106864 0.1966310265
0.4878602792 0.1966310265
0.4876072411 0.1966310265
0.487347583 0.1966310265
0.487081134 0.1966310265
0.4868077195 0.1966310265
0.4865271602 0.1966310265
0.4862392728 0.1966310265
0.4859438694 0.1966310265
0.485640758 0.1966310265
0.4853297417 0.1966310265
0.4850106191 0.1966310265
0.4846831843 0.1966310265
0.4843472266 0.1966310265
0.4840025302 0.1966310265
0.4836488748 0.1966310265
0.4832860348 0.1966310265
0.4829137799 0.1966310265
0.4825318744 0.1966310265
0.4821400775 0.1966310265
0.4817381433 0.1966310265
0.4813258204 0.1966310265
0.4809028522 0.1966310265
0.4804689766 0.1966310265
0.480023926 0.1966310265
0.4795674272 0.1966310265
0.4790992015 0.1966310265
0.4786189646 0.1966310265
0.4781264263 0.1966310265
0.4776212909 0.1966310265
0.4771032566 0.1966310265
0.4765720162 0.1966310265
0.4760272563 0.1966310265
0.4754686577 0.1966310265
0.4748958954 0.1966310265
0.4743086384 0.1966310265
0.4737065496 0.1966310265
0.4730892863 0.1966310265
0.4724564995 0.1966310265
0.4718078343 0.1966310265
0.4711429301 0.1966310265
0.4704614201 0.1966310265
0.4697629317 0.1966310265
0.4690470863 0.1966310265
0.4683134996 0.1966310265
0.4675617814 0.1966310265
0.4667915357 0.1966310265
0.4660023609 0.1966310265
0.4651938497 0.1966310265
0.4643655894 0.1966310265
0.4635171615 0.1966310265
0.4626481425 0.1966310265
0.4617581035 0.1966310265
0.4608466104 0.1966310265
0.4599132241 0.1966310265
0.4589575007 0.1966310265
0.4579789915 0.1966310265
0.4569772435 0.1966310265
0.4559517988 0.1966310265
0.4549021959 0.1966310265
0.453827969 0.1966310265
0.4527286485 0.1966310265
0.4516037615 0.1966310265
0.4504528316 0.1966310265
0.4492753795 0.1966310265
0.4480709231 0.1966310265
0.4468389778 0.1966310265
0.445579057 0.1966310265
0.4442906722 0.1966310265
0.4429733332 0.1966310265
0.4416265491 0.1966310265
0.4402498279 0.1966310265
0.4388426773 0.1966310265
0.4374046052 0.1966310265
0.4359351197 0.1966310265
0.4344337301 0.1966310265
0.4328999469 0.1966310265
0.4313332825 0.1966310265
0.4297332516 0.1966310265
0.4280993719 0.1966310265
0.4264311643 0.1966310265
0.4247281539 0.1966310265
0.4229898701 0.1966310265
0.4212158477 0.1966310265
0.4194056269 0.1966310265
0.4175587545 0.1966310265
0.4156747843 0.1966310265
0.4137532777 0.1966310265
0.4117938045 0.1966310265
0.4097959436 0.1966310265
0.4077592835 0.1966310265
0.4056834234 0.1966310265
0.4035679738 0.1966310265
0.4014125572 0.1966310265
0.3992168087 0.1966310265
0.3969803775 0.1966310265
0.3947029267 0.1966310265
0.3923841352 0.1966310265
0.3900236977 0.1966310265
0.3876213258 0.1966310265
0.3851767494 0.1966310265
0.3826897166 0.1966310265
0.3801599954 0.1966310265
0.3775873744 0.1966310265
0.3749716634 0.1966310265
0.3723126947 0.1966310265
0.3696103238 0.1966310265
0.3668644305 0.1966310265
0.3640749195 0.1966310265
0.3612417219 0.1966310265
0.3583647955 0.1966310265
0.3554441262 0.1966310265
0.3524797287 0.1966310265
0.3494716475 0.1966310265
0.3464199579 0.1966310265
0.3433247666 0.1966310265
0.3401862131 0.1966310265
0.3370044703 0.1966310265
0.3337797454 0.1966310265
0.3305122808 0.1966310265
0.3272023549 0.1966310265
0.3238502831 0.1966310265
0.3204564186 0.1966310265
0.317021153 0.1966310265
0.3135449173 0.1966310265
0.3100281824 0.1966310265
0.3064714603 0.1966310265
0.3028753043 0.1966310265
0.2992403097 0.1966310265
0.2955671149 0.1966310265
0.2918564014 0.1966310265
0.2881088948 0.1966310265
0.2843253651 0.1966310265
0.2805066272 0.1966310265
0.2766535413 0.1966310265
0.2727670135 0.1966310265
0.2688479958 0.1966310265
0.2648974867 0.1966310265
0.2609165311 0.1966310265
0.2569062208 0.1966310265
0.2528676945 0.1966310265
0.2488021379 0.1966310265
0.2447107834 0.1966310265
0.2405949105 0.1966310265
0.2364558456 0.1966310265
0.2322949613 0.1966310265
0.2281136769 0.1966310265
0.2239134576 0.1966310265
0.2196958142 0.1966310265
0.2154623026 0.1966310265
0.2112145235 0.1966310265
0.2069541215 0.1966310265
0.2026827846 0.1966310265
0.1984022436 0.1966310265
0.1941142707 0.1966310265
0.1898206792 0.1966310265
0.1855233225 0.1966310265
0.1812240925 0.1966310265
0.176924919 0.1966310265
0.1726277684 0.1966310265
0.1683346423 0.1966310265
0.1640475762 0.1966310265
0.159768638 0.1966310265
0.1554999268 0.1966310265
0.1512435709 0.1966310265
0.1470017265 0.1966310265
0.1427765758 0.1966310265
0.1385703253 0.1966310265
0.134385204 0.1966310265
0.1302234612 0.1966310265
0.1260873651 0.1966310265
0.1219792 0.1966310265
0.117901265 0.1966310265
0.1138558712 0.1966310265
0.1098453399 0.1966310265
0.105872 0.1966310265
0.1019381862 0.1966310265
0.09804623606 0.1966310265
0.09419848807 0.1966310265
0.09039727897 0.1966310265
0.08664494139 0.1966310265
0.08294380131 0.1966310265
0.07929617556 0.1966310265
0.07570436927 0.1966310265
0.0721706733 0.1966310265
0.06869736166 0.1966310265
0.06528668894 0.1966310265
0.06194088768 0.1966310265
0.05866216577 0.1966310265
0.0554527039 0.1966310265
0.0523146529 0.1966310265
0.04925013122 0.1966310265
0.04626122232 0.1966310265
0.04334997214 0.1966310265
0.0405183866 0.1966310265
0.03776842909 0.1966310265
0.035102018 0.1966310265
0.03252102434 0.1966310265
0.03002726932 0.1966310265
0.02762252207 0.1966310265
0.02530849733 0.1966310265
0.02308685325 0.1966310265
0.02095918921 0.1966310265
0.01892704378 0.1966310265
0.01699189261 0.1966310265
0.01515514658 0.1966310265
0.01341814984 0.1966310265
0.01178217808 0.1966310265
0.01024843678 0.1966310265
0.008818059612 0.1966310265
0.007492106911 0.1966310265
0.006271564228 0.1966310265
0.005157341 0.1966310265
0.004150269308 0.1966310265
0.003251102748 0.1966310265
0.002460515393 0.1966310265
0.001779100872 0.1966310265
0.001207371555 0.1966310265
0.0007457578479 0.1966310265
0.0003946075987 0.1966310265
0.0001541856198 0.1966310265
2.467332104e-05 0.1966310265
0 0.1966310265


==> figures/fig_loop_nonlinear.dat <==
ell  q
0 0
0.003 0
0.006 0
0.009 0
0.012 0
0.015 0
0.018 0
0.021 0
0.024 0
0.027 0
0.03 0
0.033 0
0.036 0
0.039 0
0.042 0
0.045 0
0.048 0
0.051 0
0.054 0
0.057 0
0.06 0
0.063 0
0.066 0
0.069 0
0.072 0
0.075 0
0.078 0
0.081 0
0.084 0
0.087 0
0.09 0
0.093 0
0.096 0
0.099 0
0.102 0
0.105 0
0.108 0
0.111 0
0.114 0
0.117 0
0.12 0
0.123 0
0.126 0
0.129 0
0.132 0
0.135 0
0.138 0
0.141 0
0.144 0
0.147 0
0.15 0
0.153 0
0.156 0
0.159 0
0.162 0
0.165 0
0.168 0
0.171 0
0.174 0
0.177 0
0.18 0
0.183 0
0.186 0
0.189 0
0.192 0
0.195 0
0.198 0
0.201 0
0.204 0
0.207 0
0.21 0
0.213 0
0.216 0
0.219 0
0.222 0
0.225 0
0.228 0
0.231 0
0.234 0
0.237 0
0.24 0
0.243 0
0.246 0
0.249 0
0.252 0
0.255 0
0.258 0
0.261 0
0.264 0
0.267 0
0.27 0
0.273 0
0.276 0
0.279 0
0.282 0
0.285 0
0.288 0
0.291 0
0.294 0
0.297 0
0.3 0
0.3001495 7.475000002e-05
0.300596 0.000298
0.3013365 0.00066825
0.3023680003 0.001184
0.303687501 0.00184375
0.3052920031 0.002646
0.3071785077 0.00358925
0.309344017 0.004672
0.3117855341 0.00589275
0.3145000635 0.00725
0.3174846114 0.00874225
0.3207361858 0.010368
0.3242517972 0.01212575
0.3280284587 0.014014
0.3320631867 0.01603125
0.3363530008 0.018176
0.3408949247 0.02044675
0.3456859864 0.022842
0.3507232185 0.02536025
0.3560036588 0.028
0.3615243508 0.03075975
0.367282344 0.033638
0.3732746942 0.03663325
0.379498464 0.039744
0.3859507235 0.04296875
0.3926285503 0.046306
0.3995290302 0.04975425
0.4066492572 0.053312
0.4139863344 0.05697775
0.4215373738 0.06075
0.4292994973 0.06462725
0.4372698363 0.068608
0.4454455326 0.07269075
0.4538237383 0.076874
0.4624016164 0.08115625
0.4711763409 0.085536
0.4801450968 0.09001175
0.489305081 0.094582
0.4986535016 0.09924525
0.5081875787 0.104
0.5179045446 0.10884475
0.5278016432 0.113778
0.537876131 0.11879825
0.5481252766 0.123904
0.558546361 0.12909375
0.5691366774 0.134366
0.5798935314 0.13971925
0.590814241 0.145152
0.6018961362 0.15066275
0.6131365594 0.15625
0.624532865 0.16191225
0.6360824193 0.167648
0.6477826003 0.17345575
0.6596307976 0.179334
0.6716244121 0.18528125
0.683760856 0.191296
0.6960375521 0.19737675
0.7084519338 0.203522
0.7210014448 0.20973025
0.7336835386 0.216
0.7464956781 0.22232975
0.7594353354 0.228718
0.7724999912 0.23516325
0.7856871346 0.241664
0.798994262 0.24821875
0.8124188775 0.254826
0.8259584915 0.26148425
0.8396106209 0.268192
0.853372788 0.27494775
0.8672425201 0.28175
0.8812173489 0.28859725
0.8952948098 0.295488
0.9094724414 0.30242075
0.9237477845 0.309394
0.9381183818 0.31640625
0.952581777 0.323456
0.9671355138 0.33054175
0.9817771357 0.337662
0.9965041847 0.34481525
1.011314201 0.352
1.026204721 0.35921475
1.04117328 0.366458
1.056217405 0.37372825
1.071334621 0.381024
1.086522445 0.38834375
1.101778387 0.395686
1.11709995 0.40304925
1.132484628 0.410432
1.147929904 0.41783275
1.163433251 0.42525
1.178992131 0.43268225
1.194603994 0.440128
1.210266275 0.44758575
1.225976395 0.455054
1.241731761 0.46253125
1.257529763 0.470016
1.273367773 0.47750675
1.289243146 0.485002
1.305153218 0.49250025
1.321095305 0.5
1.337066703 0.50749975
1.353064682 0.514998
1.369086496 0.52249325
1.385129369 0.529984
1.401190505 0.53746875
1.41726708 0.544946
1.433356245 0.55241425
1.449455123 0.559872
1.465560808 0.56731775
1.481670369 0.57475
1.49778084 0.58216725
1.513889227 0.589568
1.529992507 0.59695075
1.546087619 0.604314
1.562171475 0.61165625
1.578240949 0.618976
1.594292884 0.62627175
1.610324085 0.633542
1.626331323 0.64078525
1.642311331 0.648
1.658260808 0.65518475
1.674176412 0.662338
1.690054764 0.66945825
1.705892448 0.676544
1.721686006 0.68359375
1.737431942 0.690606
1.753126721 0.69757925
1.768766765 0.704512
1.784348457 0.71140275
1.799868139 0.71825
1.815322111 0.72505225
1.830706631 0.731808
1.846017916 0.73851575
1.861252142 0.745174
1.876405442 0.75178125
1.891473908 0.758336
1.906453589 0.76483675
1.921340492 0.771282
1.936130584 0.77767025
1.95081979 0.784
1.965403993 0.79026975
1.979879035 0.796478
1.994240718 0.80262325
2.008484804 0.808704
2.022607016 0.81471875
2.036603035 0.820666
2.050468506 0.82654425
2.064199035 0.832352
2.077790192 0.83808775
2.09123751 0.84375
2.104536485 0.84933725
2.11768258 0.854848
2.130671224 0.86028075
2.143497813 0.865634
2.156157713 0.87090625
2.168646257 0.876096
2.180958751 0.88120175
2.193090472 0.886222
2.205036672 0.89115525
2.216792577 0.896
2.22835339 0.90075475
2.239714292 0.905418
2.250870445 0.90998825
2.261816989 0.914464
2.272549052 0.91884375
2.283061745 0.923126
2.293350164 0.92730925
2.303409399 0.931392
2.313234526 0.93537275
2.322820618 0.93925
2.332162741 0.94302225
2.341255961 0.946688
2.350095341 0.95024575
2.358675948 0.953694
2.366992854 0.95703125
2.375041138 0.960256
2.382815886 0.96336675
2.3903122 0.966362
2.397525193 0.96924025
2.404449999 0.972
2.411081769 0.97463975
2.417415679 0.977158
2.423446928 0.97955325
2.429170745 0.981824
2.43458239 0.98396875
2.439677156 0.985986
2.444450373 0.98787425
2.448897412 0.989632
2.453013684 0.99125775
2.456794647 0.99275
2.460235807 0.99410725
2.463332721 0.995328
2.466080999 0.99641075
2.468476311 0.997354
2.470514385 0.99815625
2.472191009 0.998816
2.473502042 0.99933175
2.474443408 0.999702
2.475011102 0.99992525
2.475201194 1
2.466201194 1
2.457201194 1
2.448201194 1
2.439201194 1
2.430201194 1
2.421201194 1
2.412201194 1
2.403201194 1
2.394201194 1
2.385201194 1
2.376201194 1
2.367201194 1
2.358201194 1
2.349201194 1
2.340201194 1
2.331201194 1
2.322201194 1
2.313201194 1
2.304201194 1
2.295201194 1
2.286201194 1
2.277201194 1
2.268201194 1
2.259201194 1
2.250201194 1
2.241201194 1
2.232201194 1
2.223201194 1
2.214201194 1
2.205201194 1
2.196201194 1
2.187201194 1
2.178201194 1
2.169201194 1
2.160201194 1
2.151201194 1
2.142201194 1
2.133201194 1
2.124201194 1
2.115201194 1
2.106201194 1
2.097201194 1
2.088201194 1
2.079201194 1
2.070201194 1
2.061201194 1
2.052201194 1
2.043201194 1
2.034201194 1
2.025201194 1
2.016201194 1
2.007201194 1
1.998201194 1
1.989201194 1
1.980201194 1
1.971201194 1
1.962201194 1
1.953201194 1
1.944201194 1
1.935201194 1
1.926201194 1
1.917201194 1
1.908201194 1
1.899201194 1
1.890201194 1
1.881201194 1
1.875180025 0.9999916759
1.874863634 0.9998672593
1.874170942 0.9995948426
1.873105906 0.9991759259
1.871672553 0.9986120093
1.869874981 0.9979045926
1.867717358 0.9970551759
1.865203912 0.9960652593
1.862338938 0.9949363426
1.859126785 0.9936699259
1.855571861 0.9922675093
1.851678626 0.9907305926
1.847451592 0.9890606759
1.842895315 0.9872592593
1.838014398 0.9853278426
1.832813485 0.9832679259
1.827297258 0.9810810093
1.821470435 0.9787685926
1.815337768 0.9763321759
1.808904037 0.9737732593
1.802174051 0.9710933426
1.795152643 0.9682939259
1.787844667 0.9653765093
1.780254999 0.9623425926
1.772388527 0.9591936759
1.764250157 0.9559312593
1.755844803 0.9525568426
1.74717739 0.9490719259
1.738252848 0.9454780093
1.729076113 0.9417765926
1.719652118 0.9379691759
1.7099858 0.9340572593
1.700082089 0.9300423426
1.689945913 0.9259259259
1.679582191 0.9217095093
1.668995831 0.9173945926
1.658191731 0.9129826759
1.647174777 0.9084752593
1.635949836 0.9038738426
1.62452176 0.8991799259
1.612895382 0.8943950093
1.601075513 0.8895205926
1.589066943 0.8845581759
1.576874438 0.8795092593
1.564502737 0.8743753426
1.551956555 0.8691579259
1.539240575 0.8638585093
1.526359454 0.8584785926
1.513317816 0.8530196759
1.500120255 0.8474832593
1.48677133 0.8418708426
1.473275568 0.8361839259
1.459637458 0.8304240093
1.445861458 0.8245925926
1.431951984 0.8186911759
1.417913419 0.8127212593
1.403750105 0.8066843426
1.389466347 0.8005819259
1.375066408 0.7944155093
1.360554515 0.7881865926
1.345934851 0.7818966759
1.331211561 0.7755472593
1.316388748 0.7691398426
1.301470472 0.7626759259
1.286460755 0.7561570093
1.271363574 0.7495845926
1.256182867 0.7429601759
1.240922527 0.7362852593
1.225586407 0.7295613426
1.210178318 0.7227899259
1.19470203 0.7159725093
1.179161269 0.7091105926
1.163559721 0.7022056759
1.147901032 0.6952592593
1.132188806 0.6882728426
1.116426604 0.6812479259
1.100617951 0.6741860093
1.084766329 0.6670885926
1.068875182 0.6599571759
1.052947914 0.6527932593
1.03698789 0.6455983426
1.02099844 0.6383739259
1.004982854 0.6311215093
0.9889443845 0.6238425926
0.9728862502 0.6165386759
0.9568116327 0.6092112593
0.9407236791 0.6018618426
0.9246255025 0.5944919259
0.9085201824 0.5871030093
0.8924107656 0.5796965926
0.876300267 0.5722741759
0.8601916705 0.5648372593
0.8440879296 0.5573873426
0.8279919682 0.5499259259
0.8119066817 0.5424545093
0.7958349377 0.5349745926
0.7797795769 0.5274876759
0.7637434139 0.5199952593
0.7477292381 0.5124988426
0.7317398147 0.5049999259
0.7157778858 0.4975000093
0.6998461706 0.4900005926
0.6839473674 0.4825031759
0.6680841534 0.4750092593
0.6522591865 0.4675203426
0.6364751058 0.4600379259
0.6207345325 0.4525635093
0.6050400714 0.4450985926
0.5893943109 0.4376446759
0.5737998247 0.4302032593
0.5582591726 0.4227758426
0.5427749011 0.4153639259
0.5273495445 0.4079690093
0.511985626 0.4005925926
0.4966856585 0.3932361759
0.4814521452 0.3859012593
0.4662875811 0.3785893426
0.4511944532 0.3713019259
0.436175242 0.3640405093
0.4212324218 0.3568065926
0.4063684622 0.3496016759
0.3915858282 0.3424272593
0.3768869817 0.3352848426
0.3622743819 0.3281759259
0.347750486 0.3211020093
0.3333177506 0.3140645926
0.3189786317 0.3070651759
0.304735586 0.3001052593
0.2905910713 0.2931863426
0.2765475474 0.2863099259
0.2626074769 0.2794775093
0.2487733253 0.2726905926
0.2350475625 0.2659506759
0.2214326626 0.2592592593
0.2079311052 0.2526178426
0.1945453755 0.2460279259
0.1812779651 0.2394910093
0.1681313724 0.2330085926
0.1551081033 0.2265821759
0.1422106716 0.2202132593
0.1294415994 0.2139033426
0.1168034175 0.2076539259
0.1042986662 0.2014665093
0.09192989513 0.1953425926
0.07969966409 0.1892836759
0.06761054312 0.1832912593
0.05566511289 0.1773668426
0.04386596503 0.1715119259
0.03221570235 0.1657280093
0.02071693906 0.1600165926
0.00937230102 0.1543791759
-0.0018155741 0.1488172593
-0.01284403667 0.1433323426
-0.02371042496 0.1379259259
-0.03441206505 0.1325995093
-0.04494627075 0.1273545926
-0.05531034356 0.1221926759
-0.06550157265 0.1171152593
-0.07551723483 0.1121238426
-0.08535459464 0.1072199259
-0.09501090438 0.1024050093
-0.1044834042 0.09768059259
-0.1137693221 0.09304817593
-0.1228658743 0.08850925926
-0.1317702651 0.08406534259
-0.1404796874 0.07971792593
-0.1489913226 0.07546850926
-0.157302341 0.07131859259
-0.1654099018 0.06726967593
-0.1733111537 0.06332325926
-0.181003235 0.05948084259
-0.188483274 0.05574392593
-0.1957483891 0.05211400926
-0.2027956894 0.04859259259
-0.2096222749 0.04518117593
-0.2162252368 0.04188125926
-0.2226016582 0.03869434259
-0.2287486141 0.03562192593
-0.234663172 0.03266550926
-0.2403423922 0.02982659259
-0.2457833285 0.02710667593
-0.2509830282 0.02450725926
-0.2559385329 0.02202984259
-0.2606468786 0.01967592593
-0.2651050963 0.01744700926
-0.2693102126 0.01534459259
-0.2732592498 0.01337017593
-0.2769492263 0.01152525926
-0.2803771574 0.009811342593
-0.2835400552 0.008229925926
-0.2864349295 0.006782509259
-0.2890587875 0.005470592593
-0.2914086349 0.004295675926
-0.2934814757 0.003259259259
-0.2952743126 0.002362842593
-0.2967841475 0.001607925926
-0.2980079813 0.0009960092593
-0.2989428148 0.0005285925926
-0.2995856481 0.0002071759259
-0.2999334815 3.325925929e-05
-0.299 9.612976918e-17
-0.296 9.612976918e-17
-0.293 9.612976918e-17
-0.29 9.612976918e-17
-0.287 9.612976918e-17
-0.284 9.612976918e-17
-0.281 9.612976918e-17
-0.278 9.612976918e-17
-0.275 9.612976918e-17
-0.272 9.612976918e-17
-0.269 9.612976918e-17
-0.266 9.612976918e-17
-0.263 9.612976918e-17
-0.26 9.612976918e-17
-0.257 9.612976918e-17
-0.254 9.612976918e-17
-0.251 9.612976918e-17
-0.248 9.612976918e-17
-0.245 9.612976918e-17
-0.242 9.612976918e-17
-0.239 9.612976918e-17
-0.236 9.612976918e-17
-0.233 9.612976918e-17
-0.23 9.612976918e-17
-0.227 9.612976918e-17
-0.224 9.612976918e-17
-0.221 9.612976918e-17
-0.218 9.612976918e-17
-0.215 9.612976918e-17
-0.212 9.612976918e-17
-0.209 9.612976918e-17
-0.206 9.612976918e-17
-0.203 9.612976918e-17
-0.2 9.612976918e-17
-0.197 9.612976918e-17
-0.194 9.612976918e-17
-0.191 9.612976918e-17
-0.188 9.612976918e-17
-0.185 9.612976918e-17
-0.182 9.612976918e-17
-0.179 9.612976918e-17
-0.176 9.612976918e-17
-0.173 9.612976918e-17
-0.17 9.612976918e-17
-0.167 9.612976918e-17
-0.164 9.612976918e-17
-0.161 9.612976918e-17
-0.158 9.612976918e-17
-0.155 9.612976918e-17
-0.152 9.612976918e-17
-0.149 9.612976918e-17
-0.146 9.612976918e-17
-0.143 9.612976918e-17
-0.14 9.612976918e-17
-0.137 9.612976918e-17
-0.134 9.612976918e-17
-0.131 9.612976918e-17
-0.128 9.612976918e-17
-0.125 9.612976918e-17
-0.122 9.612976918e-17
-0.119 9.612976918e-17
-0.116 9.612976918e-17
-0.113 9.612976918e-17
-0.11 9.612976918e-17
-0.107 9.612976918e-17
-0.104 9.612976918e-17
-0.101 9.612976918e-17
-0.098 9.612976918e-17
-0.095 9.612976918e-17
-0.092 9.612976918e-17
-0.089 9.612976918e-17
-0.086 9.612976918e-17
-0.083 9.612976918e-17
-0.08 9.612976918e-17
-0.077 9.612976918e-17
-0.074 9.612976918e-17
-0.071 9.612976918e-17
-0.068 9.612976918e-17
-0.065 9.612976918e-17
-0.062 9.612976918e-17
-0.059 9.612976918e-17
-0.056 9.612976918e-17
-0.053 9.612976918e-17
-0.05 9.612976918e-17
-0.047 9.612976918e-17
-0.044 9.612976918e-17
-0.041 9.612976918e-17
-0.038 9.612976918e-17
-0.035 9.612976918e-17
-0.032 9.612976918e-17
-0.029 9.612976918e-17
-0.026 9.612976918e-17
-0.023 9.612976918e-17
-0.02 9.612976918e-17
-0.017 9.612976918e-17
-0.014 9.612976918e-17
-0.011 9.612976918e-17
-0.008 9.612976918e-17
-0.005 9.612976918e-17
-0.002 9.612976918e-17
0 9.612976918e-17


==> figures/fig_loop_osc.dat <==
ell  q
0 0
0.009568577929 0
0.01909998503 0
0.02855719719 0
0.03790348307 0
0.04710254916 0
0.0561186829 0
0.06491689373 0
0.07346305112 0
0.08172401925 0
0.08966778784 0
0.09726359846 0
0.1044820659 0.004482065889
0.1112952941 0.01129529411
0.1176769864 0.01767698642
0.1236025492 0.02360254916
0.1290491888 0.02904918883
0.133996002 0.03399600201
0.1384240579 0.03842405787
0.1423164729 0.04231647288
0.1456584774 0.04565847744
0.1484374742 0.04843747417
0.1506430876 0.05064308761
0.1522672052 0.0522672052
0.1533040093 0.05330400926
0.15375 0.05375
0.1536040093 0.05375098405
0.1528672052 0.05375098405
0.1515430876 0.05375098405
0.1496374742 0.05375098405
0.1471584774 0.05375098405
0.1441164729 0.05375098405
0.1405240579 0.05375098405
0.136396002 0.05375098405
0.1317491888 0.05375098405
0.1266025492 0.05375098405
0.1209769864 0.05375098405
0.1148952941 0.05375098405
0.1083820659 0.05375098405
0.1014635985 0.05375098405
0.09416778784 0.05375098405
0.08652401925 0.05375098405
0.07856305112 0.05375098405
0.07031689373 0.05375098405
0.0618186829 0.05375098405
0.05310254916 0.05375098405
0.04420348307 0.05375098405
0.03515719719 0.05375098405
0.02599998503 0.05375098405
0.01676857793 0.05375098405
0.0075 0.05375098405
-0.001768577929 0.05375098405
-0.01099998503 0.05375098405
-0.02015719719 0.05375098405
-0.02920348307 0.05375098405
-0.03810254916 0.05375098405
-0.0468186829 0.0531813171
-0.05531689373 0.04468310627
-0.06356305112 0.03643694888
-0.07152401925 0.02847598075
-0.07916778784 0.02083221216
-0.08646359846 0.01353640154
-0.09338206589 0.006617934111
-0.09989529411 0.0001047058868
-0.1059769864 -0.005976986416
-0.1116025492 -0.01160254916
-0.1167491888 -0.01674918883
-0.121396002 -0.02139600201
-0.1255240579 -0.02552405787
-0.1291164729 -0.02911647288
-0.1321584774 -0.03215847744
-0.1346374742 -0.03463747417
-0.1365430876 -0.03654308761
-0.1378672052 -0.0378672052
-0.1386040093 -0.03860400926
-0.13875 -0.03875098405
-0.1383040093 -0.03875098405
-0.1372672052 -0.03875098405
-0.1356430876 -0.03875098405
-0.1334374742 -0.03875098405
-0.1306584774 -0.03875098405
-0.1273164729 -0.03875098405
-0.1234240579 -0.03875098405
-0.118996002 -0.03875098405
-0.1140491888 -0.03875098405
-0.1086025492 -0.03875098405
-0.1026769864 -0.03875098405
-0.09629529411 -0.03875098405
-0.08948206589 -0.03875098405
-0.08226359846 -0.03875098405
-0.07466778784 -0.03875098405
-0.06672401925 -0.03875098405
-0.05846305112 -0.03875098405
-0.04991689373 -0.03875098405
-0.0411186829 -0.03875098405
-0.03210254916 -0.03875098405
-0.02290348307 -0.03875098405
-0.01355719719 -0.03875098405
-0.004099985035 -0.03875098405
0.005431422071 -0.03875098405
0.015 -0.03875098405
0.02456857793 -0.03875098405
0.03409998503 -0.03875098405
0.04355719719 -0.03875098405
0.05290348307 -0.03875098405
0.06210254916 -0.03789745084
0.0711186829 -0.0288813171
0.07991689373 -0.02008310627
0.08846305112 -0.01153694888
0.09672401925 -0.003275980753
0.1046677878 0.004667787844
0.1122635985 0.01226359846
0.1194820659 0.01948206589
0.1262952941 0.02629529411
0.1326769864 0.03267698642
0.1386025492 0.03860254916
0.1440491888 0.04404918883
0.148996002 0.04899600201
0.1534240579 0.05342405787
0.1573164729 0.05731647288
0.1606584774 0.06065847744
0.1634374742 0.06343747417
0.1656430876 0.06564308761
0.1672672052 0.0672672052
0.1683040093 0.06830400926
0.16875 0.06875
0.1686040093 0.06875098405
0.1678672052 0.06875098405
0.1665430876 0.06875098405
0.1646374742 0.06875098405
0.1621584774 0.06875098405
0.1591164729 0.06875098405
0.1555240579 0.06875098405
0.151396002 0.06875098405
0.1467491888 0.06875098405
0.1416025492 0.06875098405
0.1359769864 0.06875098405
0.1298952941 0.06875098405
0.1233820659 0.06875098405
0.1164635985 0.06875098405
0.1091677878 0.06875098405
0.1015240192 0.06875098405
0.09356305112 0.06875098405
0.08531689373 0.06875098405
0.0768186829 0.06875098405
0.06810254916 0.06875098405
0.05920348307 0.06875098405
0.05015719719 0.06875098405
0.04099998503 0.06875098405
0.03176857793 0.06875098405
0.0225 0.06875098405
0.01323142207 0.06875098405
0.004000014965 0.06875098405
-0.005157197188 0.06875098405
-0.01420348307 0.06875098405
-0.02310254916 0.06875098405
-0.0318186829 0.0681813171
-0.04031689373 0.05968310627
-0.04856305112 0.05143694888
-0.05652401925 0.04347598075
-0.06416778784 0.03583221216
-0.07146359846 0.02853640154
-0.07838206589 0.02161793411
-0.08489529411 0.01510470589
-0.09097698642 0.009023013584
-0.09660254916 0.003397450844
-0.1017491888 -0.001749188825
-0.106396002 -0.006396002007
-0.1105240579 -0.01052405787
-0.1141164729 -0.01411647288
-0.1171584774 -0.01715847744
-0.1196374742 -0.01963747417
-0.1215430876 -0.02154308761
-0.1228672052 -0.0228672052
-0.1236040093 -0.02360400926
-0.12375 -0.02375098405
-0.1233040093 -0.02375098405
-0.1222672052 -0.02375098405
-0.1206430876 -0.02375098405
-0.1184374742 -0.02375098405
-0.1156584774 -0.02375098405
-0.1123164729 -0.02375098405
-0.1084240579 -0.02375098405
-0.103996002 -0.02375098405
-0.09904918883 -0.02375098405
-0.09360254916 -0.02375098405
-0.08767698642 -0.02375098405
-0.08129529411 -0.02375098405
-0.07448206589 -0.02375098405
-0.06726359846 -0.02375098405
-0.05966778784 -0.02375098405
-0.05172401925 -0.02375098405
-0.04346305112 -0.02375098405
-0.03491689373 -0.02375098405
-0.0261186829 -0.02375098405
-0.01710254916 -0.02375098405
-0.007903483075 -0.02375098405
0.001442802812 -0.02375098405
0.01090001497 -0.02375098405
0.02043142207 -0.02375098405
0.03 -0.02375098405
0.03956857793 -0.02375098405
0.04909998503 -0.02375098405
0.05855719719 -0.02375098405
0.06790348307 -0.02375098405
0.07710254916 -0.02289745084
0.0861186829 -0.0138813171
0.09491689373 -0.005083106265
0.1034630511 0.003463051115
0.1117240192 0.01172401925
0.1196677878 0.01966778784
0.1272635985 0.02726359846
0.1344820659 0.03448206589
0.1412952941 0.04129529411
0.1476769864 0.04767698642
0.1536025492 0.05360254916
0.1590491888 0.05904918883
0.163996002 0.06399600201
0.1684240579 0.06842405787
0.1723164729 0.07231647288
0.1756584774 0.07565847744
0.1784374742 0.07843747417
0.1806430876 0.08064308761
0.1822672052 0.0822672052
0.1833040093 0.08330400926
0.18375 0.08375
0.1836040093 0.08375098405
0.1828672052 0.08375098405
0.1815430876 0.08375098405
0.1796374742 0.08375098405
0.1771584774 0.08375098405
0.1741164729 0.08375098405
0.1705240579 0.08375098405
0.166396002 0.08375098405
0.1617491888 0.08375098405
0.1566025492 0.08375098405
0.1509769864 0.08375098405
0.1448952941 0.08375098405
0.1383820659 0.08375098405
0.1314635985 0.08375098405
0.1241677878 0.08375098405
0.1165240192 0.08375098405
0.1085630511 0.08375098405
0.1003168937 0.08375098405
0.0918186829 0.08375098405
0.08310254916 0.08375098405
0.07420348307 0.08375098405
0.06515719719 0.08375098405
0.05599998503 0.08375098405
0.04676857793 0.08375098405
0.0375 0.08375098405
0.02823142207 0.08375098405
0.01900001497 0.08375098405
0.009842802812 0.08375098405
0.0007965169253 0.08375098405
-0.008102549156 0.08375098405
-0.0168186829 0.0831813171
-0.02531689373 0.07468310627
-0.03356305112 0.06643694888
-0.04152401925 0.05847598075
-0.04916778784 0.05083221216
-0.05646359846 0.04353640154
-0.06338206589 0.03661793411
-0.06989529411 0.03010470589
-0.07597698642 0.02402301358
-0.08160254916 0.01839745084
-0.08674918883 0.01325081117
-0.09139600201 0.008603997993
-0.09552405787 0.00447594213
-0.09911647288 0.0008835271168
-0.1021584774 -0.002158477444
-0.1046374742 -0.004637474169
-0.1065430876 -0.006543087609
-0.1078672052 -0.007867205197
-0.1086040093 -0.008604009264
-0.10875 -0.008750984055
-0.1083040093 -0.008750984055
-0.1072672052 -0.008750984055
-0.1056430876 -0.008750984055
-0.1034374742 -0.008750984055
-0.1006584774 -0.008750984055
-0.09731647288 -0.008750984055
-0.09342405787 -0.008750984055
-0.08899600201 -0.008750984055
-0.08404918883 -0.008750984055
-0.07860254916 -0.008750984055
-0.07267698642 -0.008750984055
-0.06629529411 -0.008750984055
-0.05948206589 -0.008750984055
-0.05226359846 -0.008750984055
-0.04466778784 -0.008750984055
-0.03672401925 -0.008750984055
-0.02846305112 -0.008750984055
-0.01991689373 -0.008750984055
-0.0111186829 -0.008750984055
-0.002102549156 -0.008750984055
0.007096516925 -0.008750984055
0.01644280281 -0.008750984055
0.02590001497 -0.008750984055
0.03543142207 -0.008750984055
0.045 -0.008750984055
0.05456857793 -0.008750984055
0.06409998503 -0.008750984055
0.07355719719 -0.008750984055
0.08290348307 -0.008750984055
0.09210254916 -0.007897450844
0.1011186829 0.001118682903
0.1099168937 0.009916893735
0.1184630511 0.01846305112
0.1267240192 0.02672401925
0.1346677878 0.03466778784
0.1422635985 0.04226359846
0.1494820659 0.04948206589
0.1562952941 0.05629529411
0.1626769864 0.06267698642
0.1686025492 0.06860254916
0.1740491888 0.07404918883
0.178996002 0.07899600201
0.1834240579 0.08342405787
0.1873164729 0.08731647288
0.1906584774 0.09065847744
0.1934374742 0.09343747417
0.1956430876 0.09564308761
0.1972672052 0.0972672052
0.1983040093 0.09830400926
0.19875 0.09875
0.1986040093 0.09875098405
0.1978672052 0.09875098405
0.1965430876 0.09875098405
0.1946374742 0.09875098405
0.1921584774 0.09875098405
0.1891164729 0.09875098405
0.1855240579 0.09875098405
0.181396002 0.09875098405
0.1767491888 0.09875098405
0.1716025492 0.09875098405
0.1659769864 0.09875098405
0.1598952941 0.09875098405
0.1533820659 0.09875098405
0.1464635985 0.09875098405
0.1391677878 0.09875098405
0.1315240192 0.09875098405
0.1235630511 0.09875098405
0.1153168937 0.09875098405
0.1068186829 0.09875098405
0.09810254916 0.09875098405
0.08920348307 0.09875098405
0.08015719719 0.09875098405
0.07099998503 0.09875098405
0.06176857793 0.09875098405
0.0525 0.09875098405
0.04323142207 0.09875098405
0.03400001497 0.09875098405
0.02484280281 0.09875098405
0.01579651693 0.09875098405
0.006897450844 0.09875098405
-0.001818682903 0.0981813171
-0.01031689373 0.08968310627
-0.01856305112 0.08143694888
-0.02652401925 0.07347598075
-0.03416778784 0.06583221216
-0.04146359846 0.05853640154
-0.04838206589 0.05161793411
-0.05489529411 0.04510470589
-0.06097698642 0.03902301358
-0.06660254916 0.03339745084
-0.07174918883 0.02825081117
-0.07639600201 0.02360399799
-0.08052405787 0.01947594213
-0.08411647288 0.01588352712
-0.08715847744 0.01284152256
-0.08963747417 0.01036252583
-0.09154308761 0.008456912391
-0.0928672052 0.007132794803
-0.09360400926 0.006395990736
-0.09375 0.006249015945
-0.09330400926 0.006249015945
-0.0922672052 0.006249015945
-0.09064308761 0.006249015945
-0.08843747417 0.006249015945
-0.08565847744 0.006249015945
-0.08231647288 0.006249015945
-0.07842405787 0.006249015945
-0.07399600201 0.006249015945
-0.06904918883 0.006249015945
-0.06360254916 0.006249015945
-0.05767698642 0.006249015945
-0.05129529411 0.006249015945
-0.04448206589 0.006249015945
-0.03726359846 0.006249015945
-0.02966778784 0.006249015945
-0.02172401925 0.006249015945
-0.01346305112 0.006249015945
-0.004916893735 0.006249015945
0.003881317097 0.006249015945
0.01289745084 0.006249015945
0.02209651693 0.006249015945
0.03144280281 0.006249015945
0.04090001497 0.006249015945
0.05043142207 0.006249015945
0.06 0.006249015945
0.06956857793 0.006249015945
0.07909998503 0.006249015945
0.08855719719 0.006249015945
0.09790348307 0.006249015945
0.1071025492 0.007102549156
0.1161186829 0.0161186829
0.1249168937 0.02491689373
0.1334630511 0.03346305112
0.1417240192 0.04172401925
0.1496677878 0.04966778784
0.1572635985 0.05726359846
0.1644820659 0.06448206589
0.1712952941 0.07129529411
0.1776769864 0.07767698642
0.1836025492 0.08360254916
0.1890491888 0.08904918883
0.193996002 0.09399600201
0.1984240579 0.09842405787
0.2023164729 0.1023164729
0.2056584774 0.1056584774
0.2084374742 0.1084374742
0.2106430876 0.1106430876
0.2122672052 0.1122672052
0.2133040093 0.1133040093
0.21375 0.11375
0.2136040093 0.1137509841
0.2128672052 0.1137509841
0.2115430876 0.1137509841
0.2096374742 0.1137509841
0.2071584774 0.1137509841
0.2041164729 0.1137509841
0.2005240579 0.1137509841
0.196396002 0.1137509841
0.1917491888 0.1137509841
0.1866025492 0.1137509841
0.1809769864 0.1137509841
0.1748952941 0.1137509841
0.1683820659 0.1137509841
0.1614635985 0.1137509841
0.1541677878 0.1137509841
0.1465240192 0.1137509841
0.1385630511 0.1137509841
0.1303168937 0.1137509841
0.1218186829 0.1137509841
0.1131025492 0.1137509841
0.1042034831 0.1137509841
0.09515719719 0.1137509841
0.08599998503 0.1137509841
0.07676857793 0.1137509841
0.0675 0.1137509841
0.05823142207 0.1137509841
0.04900001497 0.1137509841
0.03984280281 0.1137509841
0.03079651693 0.1137509841
0.02189745084 0.1137509841
0.0131813171 0.1131813171
0.004683106265 0.1046831063
-0.003563051115 0.09643694888
-0.01152401925 0.08847598075
-0.01916778784 0.08083221216
-0.02646359846 0.07353640154
-0.03338206589 0.06661793411
-0.03989529411 0.06010470589
-0.04597698642 0.05402301358
-0.05160254916 0.04839745084
-0.05674918883 0.04325081117
-0.06139600201 0.03860399799
-0.06552405787 0.03447594213
-0.06911647288 0.03088352712
-0.07215847744 0.02784152256
-0.07463747417 0.02536252583
-0.07654308761 0.02345691239
-0.0778672052 0.0221327948
-0.07860400926 0.02139599074
-0.07875 0.02124901595
-0.07830400926 0.02124901595
-0.0772672052 0.02124901595
-0.07564308761 0.02124901595
-0.07343747417 0.02124901595
-0.07065847744 0.02124901595
-0.06731647288 0.02124901595
-0.06342405787 0.02124901595
-0.05899600201 0.02124901595
-0.05404918883 0.02124901595
-0.04860254916 0.02124901595
-0.04267698642 0.02124901595
-0.03629529411 0.02124901595
-0.02948206589 0.02124901595
-0.02226359846 0.02124901595
-0.01466778784 0.02124901595
-0.006724019247 0.02124901595
0.001536948885 0.02124901595
0.01008310627 0.02124901595
0.0188813171 0.02124901595
0.02789745084 0.02124901595
0.03709651693 0.02124901595
0.04644280281 0.02124901595
0.05590001497 0.02124901595
0.06543142207 0.02124901595
0.075 0.02124901595
0.08456857793 0.02124901595
0.09409998503 0.02124901595
0.1035571972 0.02124901595
0.1129034831 0.02124901595
0.1221025492 0.02210254916
0.1311186829 0.0311186829
0.1399168937 0.03991689373
0.1484630511 0.04846305112
0.1567240192 0.05672401925
0.1646677878 0.06466778784
0.1722635985 0.07226359846
0.1794820659 0.07948206589
0.1862952941 0.08629529411
0.1926769864 0.09267698642
0.1986025492 0.09860254916
0.2040491888 0.1040491888
0.208996002 0.108996002
0.2134240579 0.1134240579
0.2173164729 0.1173164729
0.2206584774 0.1206584774
0.2234374742 0.1234374742
0.2256430876 0.1256430876
0.2272672052 0.1272672052
0.2283040093 0.1283040093
0.22875 0.12875
0.2286040093 0.1287509841
0.2278672052 0.1287509841
0.2265430876 0.1287509841
0.2246374742 0.1287509841
0.2221584774 0.1287509841
0.2191164729 0.1287509841
0.2155240579 0.1287509841
0.211396002 0.1287509841
0.2067491888 0.1287509841
0.2016025492 0.1287509841
0.1959769864 0.1287509841
0.1898952941 0.1287509841
0.1833820659 0.1287509841
0.1764635985 0.1287509841
0.1691677878 0.1287509841
0.1615240192 0.1287509841
0.1535630511 0.1287509841
0.1453168937 0.1287509841
0.1368186829 0.1287509841
0.1281025492 0.1287509841
0.1192034831 0.1287509841
0.1101571972 0.1287509841
0.100999985 0.1287509841
0.09176857793 0.1287509841
0.0825 0.1287509841
0.07323142207 0.1287509841
0.06400001497 0.1287509841
0.05484280281 0.1287509841
0.04579651693 0.1287509841
0.03689745084 0.1287509841
0.0281813171 0.1281813171
0.01968310627 0.1196831063
0.01143694888 0.1114369489
0.003475980753 0.1034759808
-0.004167787844 0.09583221216
-0.01146359846 0.08853640154
-0.01838206589 0.08161793411
-0.02489529411 0.07510470589
-0.03097698642 0.06902301358
-0.03660254916 0.06339745084
-0.04174918883 0.05825081117
-0.04639600201 0.05360399799
-0.05052405787 0.04947594213
-0.05411647288 0.04588352712
-0.05715847744 0.04284152256
-0.05963747417 0.04036252583
-0.06154308761 0.03845691239
-0.0628672052 0.0371327948
-0.06360400926 0.03639599074
-0.06375 0.03624901595
-0.06330400926 0.03624901595
-0.0622672052 0.03624901595
-0.06064308761 0.03624901595
-0.05843747417 0.03624901595
-0.05565847744 0.03624901595
-0.05231647288 0.03624901595
-0.04842405787 0.03624901595
-0.04399600201 0.03624901595
-0.03904918883 0.03624901595
-0.03360254916 0.03624901595
-0.02767698642 0.03624901595
-0.02129529411 0.03624901595
-0.01448206589 0.03624901595
-0.007263598462 0.03624901595
0.0003322121561 0.03624901595
0.008275980753 0.03624901595
0.01653694888 0.03624901595
0.02508310627 0.03624901595
0.0338813171 0.03624901595
0.04289745084 0.03624901595
0.05209651693 0.03624901595
0.06144280281 0.03624901595
0.07090001497 0.03624901595
0.08043142207 0.03624901595
0.09 0.03624901595
0.09956857793 0.03624901595
0.109099985 0.03624901595
0.1185571972 0.03624901595
0.1279034831 0.03624901595
0.1371025492 0.03710254916
0.1461186829 0.0461186829
0.1549168937 0.05491689373
0.1634630511 0.06346305112
0.1717240192 0.07172401925
0.1796677878 0.07966778784
0.1872635985 0.08726359846
0.1944820659 0.09448206589
0.2012952941 0.1012952941
0.2076769864 0.1076769864
0.2136025492 0.1136025492
0.2190491888 0.1190491888
0.223996002 0.123996002
0.2284240579 0.1284240579
0.2323164729 0.1323164729
0.2356584774 0.1356584774
0.2384374742 0.1384374742
0.2406430876 0.1406430876
0.2422672052 0.1422672052
0.2433040093 0.1433040093
0.24375 0.14375
0.2436040093 0.1437509841
0.2428672052 0.1437509841
0.2415430876 0.1437509841
0.2396374742 0.1437509841
0.2371584774 0.1437509841
0.2341164729 0.1437509841
0.2305240579 0.1437509841
0.226396002 0.1437509841
0.2217491888 0.1437509841
0.2166025492 0.1437509841
0.2109769864 0.1437509841
0.2048952941 0.1437509841
0.1983820659 0.1437509841
0.1914635985 0.1437509841
0.1841677878 0.1437509841
0.1765240192 0.1437509841
0.1685630511 0.1437509841
0.1603168937 0.1437509841
0.1518186829 0.1437509841
0.1431025492 0.1437509841
0.1342034831 0.1437509841
0.1251571972 0.1437509841
0.115999985 0.1437509841
0.1067685779 0.1437509841
0.0975 0.1437509841
0.08823142207 0.1437509841
0.07900001497 0.1437509841
0.06984280281 0.1437509841
0.06079651693 0.1437509841
0.05189745084 0.1437509841
0.0431813171 0.1431813171
0.03468310627 0.1346831063
0.02643694888 0.1264369489
0.01847598075 0.1184759808
0.01083221216 0.1108322122
0.003536401538 0.1035364015
-0.003382065889 0.09661793411
-0.009895294113 0.09010470589
-0.01597698642 0.08402301358
-0.02160254916 0.07839745084
-0.02674918883 0.07325081117
-0.03139600201 0.06860399799
-0.03552405787 0.06447594213
-0.03911647288 0.06088352712
-0.04215847744 0.05784152256
-0.04463747417 0.05536252583
-0.04654308761 0.05345691239
-0.0478672052 0.0521327948
-0.04860400926 0.05139599074
-0.04875 0.05124901595
-0.04830400926 0.05124901595
-0.0472672052 0.05124901595
-0.04564308761 0.05124901595
-0.04343747417 0.05124901595
-0.04065847744 0.05124901595
-0.03731647288 0.05124901595
-0.03342405787 0.05124901595
-0.02899600201 0.05124901595
-0.02404918883 0.05124901595
-0.01860254916 0.05124901595
-0.01267698642 0.05124901595
-0.006295294113 0.05124901595
0.0005179341107 0.05124901595
0.007736401538 0.05124901595
0.01533221216 0.05124901595
0.02327598075 0.05124901595
0.03153694888 0.05124901595
0.04008310627 0.05124901595
0.0488813171 0.05124901595
0.05789745084 0.05124901595
0.06709651693 0.05124901595
0.07644280281 0.05124901595
0.08590001497 0.05124901595
0.09543142207 0.05124901595
0.105 0.05124901595
0.1145685779 0.05124901595
0.124099985 0.05124901595
0.1335571972 0.05124901595
0.1429034831 0.05124901595
0.1521025492 0.05210254916
0.1611186829 0.0611186829
0.1699168937 0.06991689373
0.1784630511 0.07846305112
0.1867240192 0.08672401925
0.1946677878 0.09466778784
0.2022635985 0.1022635985
0.2094820659 0.1094820659
0.2162952941 0.1162952941
0.2226769864 0.1226769864
0.2286025492 0.1286025492
0.2340491888 0.1340491888
0.238996002 0.138996002
0.2434240579 0.1434240579
0.2473164729 0.1473164729
0.2506584774 0.1506584774
0.2534374742 0.1534374742
0.2556430876 0.1556430876
0.2572672052 0.1572672052
0.2583040093 0.1583040093
0.25875 0.15875
0.2586040093 0.1587509841
0.2578672052 0.1587509841
0.2565430876 0.1587509841
0.2546374742 0.1587509841
0.2521584774 0.1587509841
0.2491164729 0.1587509841
0.2455240579 0.1587509841
0.241396002 0.1587509841
0.2367491888 0.1587509841
0.2316025492 0.1587509841
0.2259769864 0.1587509841
0.2198952941 0.1587509841
0.2133820659 0.1587509841
0.2064635985 0.1587509841
0.1991677878 0.1587509841
0.1915240192 0.1587509841
0.1835630511 0.1587509841
0.1753168937 0.1587509841
0.1668186829 0.1587509841
0.1581025492 0.1587509841
0.1492034831 0.1587509841
0.1401571972 0.1587509841
0.130999985 0.1587509841
0.1217685779 0.1587509841
0.1125 0.1587509841
0.1032314221 0.1587509841
0.09400001497 0.1587509841
0.08484280281 0.1587509841
0.07579651693 0.1587509841
0.06689745084 0.1587509841
0.0581813171 0.1581813171
0.04968310627 0.1496831063
0.04143694888 0.1414369489
0.03347598075 0.1334759808
0.02583221216 0.1258322122
0.01853640154 0.1185364015
0.01161793411 0.1116179341
0.005104705887 0.1051047059
-0.0009769864164 0.09902301358
-0.006602549156 0.09339745084
-0.01174918883 0.08825081117
-0.01639600201 0.08360399799
-0.02052405787 0.07947594213
-0.02411647288 0.07588352712
-0.02715847744 0.07284152256
-0.02963747417 0.07036252583
-0.03154308761 0.06845691239
-0.0328672052 0.0671327948
-0.03360400926 0.06639599074
-0.03375 0.06624901595
-0.03330400926 0.06624901595
-0.0322672052 0.06624901595
-0.03064308761 0.06624901595
-0.02843747417 0.06624901595
-0.02565847744 0.06624901595
-0.02231647288 0.06624901595
-0.01842405787 0.06624901595
-0.01399600201 0.06624901595
-0.009049188825 0.06624901595
-0.003602549156 0.06624901595
0.002323013584 0.06624901595
0.008704705887 0.06624901595
0.01551793411 0.06624901595
0.02273640154 0.06624901595
0.03033221216 0.06624901595
0.03827598075 0.06624901595
0.04653694888 0.06624901595
0.05508310627 0.06624901595
0.0638813171 0.06624901595
0.07289745084 0.06624901595
0.08209651693 0.06624901595
0.09144280281 0.06624901595
0.100900015 0.06624901595
0.1104314221 0.06624901595
0.12 0.06624901595
0.1295685779 0.06624901595
0.139099985 0.06624901595
0.1485571972 0.06624901595
0.1579034831 0.06624901595
0.1671025492 0.06710254916
0.1761186829 0.0761186829
0.1849168937 0.08491689373
0.1934630511 0.09346305112
0.2017240192 0.1017240192
0.2096677878 0.1096677878
0.2172635985 0.1172635985
0.2244820659 0.1244820659
0.2312952941 0.1312952941
0.2376769864 0.1376769864
0.2436025492 0.1436025492
0.2490491888 0.1490491888
0.253996002 0.153996002
0.2584240579 0.1584240579
0.2623164729 0.1623164729
0.2656584774 0.1656584774
0.2684374742 0.1684374742
0.2706430876 0.1706430876
0.2722672052 0.1722672052
0.2733040093 0.1733040093
0.27375 0.17375
0.2736040093 0.1737509841
0.2728672052 0.1737509841
0.2715430876 0.1737509841
0.2696374742 0.1737509841
0.2671584774 0.1737509841
0.2641164729 0.1737509841
0.2605240579 0.1737509841
0.256396002 0.1737509841
0.2517491888 0.1737509841
0.2466025492 0.1737509841
0.2409769864 0.1737509841
0.2348952941 0.1737509841
0.2283820659 0.1737509841
0.2214635985 0.1737509841
0.2141677878 0.1737509841
0.2065240192 0.1737509841
0.1985630511 0.1737509841
0.1903168937 0.1737509841
0.1818186829 0.1737509841
0.1731025492 0.1737509841
0.1642034831 0.1737509841
0.1551571972 0.1737509841
0.145999985 0.1737509841
0.1367685779 0.1737509841
0.1275 0.1737509841
0.1182314221 0.1737509841
0.109000015 0.1737509841
0.09984280281 0.1737509841
0.09079651693 0.1737509841
0.08189745084 0.1737509841
0.0731813171 0.1731813171
0.06468310627 0.1646831063
0.05643694888 0.1564369489
0.04847598075 0.1484759808
0.04083221216 0.1408322122
0.03353640154 0.1335364015
0.02661793411 0.1266179341
0.02010470589 0.1201047059
0.01402301358 0.1140230136
0.008397450844 0.1083974508
0.003250811175 0.1032508112
-0.001396002007 0.09860399799
-0.00552405787 0.09447594213
-0.009116472883 0.09088352712
-0.01215847744 0.08784152256
-0.01463747417 0.08536252583
-0.01654308761 0.08345691239
-0.0178672052 0.0821327948
-0.01860400926 0.08139599074
-0.01875 0.08124901595
-0.01830400926 0.08124901595
-0.0172672052 0.08124901595
-0.01564308761 0.08124901595
-0.01343747417 0.08124901595
-0.01065847744 0.08124901595
-0.007316472883 0.08124901595
-0.00342405787 0.08124901595
0.001003997993 0.08124901595
0.005950811175 0.08124901595
0.01139745084 0.08124901595
0.01732301358 0.08124901595
0.02370470589 0.08124901595
0.03051793411 0.08124901595
0.03773640154 0.08124901595
0.04533221216 0.08124901595
0.05327598075 0.08124901595
0.06153694888 0.08124901595
0.07008310627 0.08124901595
0.0788813171 0.08124901595
0.08789745084 0.08124901595
0.09709651693 0.08124901595
0.1064428028 0.08124901595
0.115900015 0.08124901595
0.1254314221 0.08124901595
0.135 0.08124901595
0.1445685779 0.08124901595
0.154099985 0.08124901595
0.1635571972 0.08124901595
0.1729034831 0.08124901595
0.1821025492 0.08210254916
0.1911186829 0.0911186829
0.1999168937 0.09991689373
0.2084630511 0.1084630511
0.2167240192 0.1167240192
0.2246677878 0.1246677878
0.2322635985 0.1322635985
0.2394820659 0.1394820659
0.2462952941 0.1462952941
0.2526769864 0.1526769864
0.2586025492 0.1586025492
0.2640491888 0.1640491888
0.268996002 0.168996002
0.2734240579 0.1734240579
0.2773164729 0.1773164729
0.2806584774 0.1806584774
0.2834374742 0.1834374742
0.2856430876 0.1856430876
0.2872672052 0.1872672052
0.2883040093 0.1883040093
0.28875 0.18875
0.2886040093 0.1887509841
0.2878672052 0.1887509841
0.2865430876 0.1887509841
0.2846374742 0.1887509841
0.2821584774 0.1887509841
0.2791164729 0.1887509841
0.2755240579 0.1887509841
0.271396002 0.1887509841
0.2667491888 0.1887509841
0.2616025492 0.1887509841
0.2559769864 0.1887509841
0.2498952941 0.1887509841
0.2433820659 0.1887509841
0.2364635985 0.1887509841
0.2291677878 0.1887509841
0.2215240192 0.1887509841
0.2135630511 0.1887509841
0.2053168937 0.1887509841
0.1968186829 0.1887509841
0.1881025492 0.1887509841
0.1792034831 0.1887509841
0.1701571972 0.1887509841
0.160999985 0.1887509841
0.1517685779 0.1887509841
0.1425 0.1887509841
0.1332314221 0.1887509841
0.124000015 0.1887509841
0.1148428028 0.1887509841
0.1057965169 0.1887509841
0.09689745084 0.1887509841
0.0881813171 0.1881813171
0.07968310627 0.1796831063
0.07143694888 0.1714369489
0.06347598075 0.1634759808
0.05583221216 0.1558322122
0.04853640154 0.1485364015
0.04161793411 0.1416179341
0.03510470589 0.1351047059
0.02902301358 0.1290230136
0.02339745084 0.1233974508
0.01825081117 0.1182508112
0.01360399799 0.113603998
0.00947594213 0.1094759421
0.005883527117 0.1058835271
0.002841522556 0.1028415226
0.0003625258307 0.1003625258
-0.001543087609 0.09845691239
-0.002867205197 0.0971327948
-0.003604009264 0.09639599074
-0.00375 0.09624901595
-0.003304009264 0.09624901595
-0.002267205197 0.09624901595
-0.0006430876093 0.09624901595
0.001562525831 0.09624901595
0.004341522556 0.09624901595
0.007683527117 0.09624901595
0.01157594213 0.09624901595
0.01600399799 0.09624901595
0.02095081117 0.09624901595
0.02639745084 0.09624901595
0.03232301358 0.09624901595
0.03870470589 0.09624901595
0.04551793411 0.09624901595
0.05273640154 0.09624901595
0.06033221216 0.09624901595
0.06827598075 0.09624901595
0.07653694888 0.09624901595
0.08508310627 0.09624901595
0.0938813171 0.09624901595
0.1028974508 0.09624901595
0.1120965169 0.09624901595
0.1214428028 0.09624901595
0.130900015 0.09624901595
0.1404314221 0.09624901595
0.15 0.09624901595
0.1595685779 0.09624901595
0.169099985 0.09624901595
0.1785571972 0.09624901595
0.1879034831 0.09624901595
0.1971025492 0.09710254916
0.2061186829 0.1061186829
0.2149168937 0.1149168937
0.2234630511 0.1234630511
0.2317240192 0.1317240192
0.2396677878 0.1396677878
0.2472635985 0.1472635985
0.2544820659 0.1544820659
0.2612952941 0.1612952941
0.2676769864 0.1676769864
0.2736025492 0.1736025492
0.2790491888 0.1790491888
0.283996002 0.183996002
0.2884240579 0.1884240579
0.2923164729 0.1923164729
0.2956584774 0.1956584774
0.2984374742 0.1984374742
0.3006430876 0.2006430876
0.3022672052 0.2022672052
0.3033040093 0.2033040093
0.30375 0.20375
0.3036040093 0.2037509841
0.3028672052 0.2037509841
0.3015430876 0.2037509841
0.2996374742 0.2037509841
0.2971584774 0.2037509841
0.2941164729 0.2037509841
0.2905240579 0.2037509841
0.286396002 0.2037509841
0.2817491888 0.2037509841
0.2766025492 0.2037509841
0.2709769864 0.2037509841
0.2648952941 0.2037509841
0.2583820659 0.2037509841
0.2514635985 0.2037509841
0.2441677878 0.2037509841
0.2365240192 0.2037509841
0.2285630511 0.2037509841
0.2203168937 0.2037509841
0.2118186829 0.2037509841
0.2031025492 0.2037509841
0.1942034831 0.2037509841
0.1851571972 0.2037509841
0.175999985 0.2037509841
0.1667685779 0.2037509841
0.1575 0.2037509841
0.1482314221 0.2037509841
0.139000015 0.2037509841
0.1298428028 0.2037509841
0.1207965169 0.2037509841
0.1118974508 0.2037509841
0.1031813171 0.2031813171
0.09468310627 0.1946831063
0.08643694888 0.1864369489
0.07847598075 0.1784759808
0.07083221216 0.1708322122
0.06353640154 0.1635364015
0.05661793411 0.1566179341
0.05010470589 0.1501047059
0.04402301358 0.1440230136
0.03839745084 0.1383974508
0.03325081117 0.1332508112
0.02860399799 0.128603998
0.02447594213 0.1244759421
0.02088352712 0.1208835271
0.01784152256 0.1178415226
0.01536252583 0.1153625258
0.01345691239 0.1134569124
0.0121327948 0.1121327948
0.01139599074 0.1113959907
0.01125 0.1112490159
0.01169599074 0.1112490159
0.0127327948 0.1112490159
0.01435691239 0.1112490159
0.01656252583 0.1112490159
0.01934152256 0.1112490159
0.02268352712 0.1112490159
0.02657594213 0.1112490159
0.03100399799 0.1112490159
0.03595081117 0.1112490159
0.04139745084 0.1112490159
0.04732301358 0.1112490159
0.05370470589 0.1112490159
0.06051793411 0.1112490159
0.06773640154 0.1112490159
0.07533221216 0.1112490159
0.08327598075 0.1112490159
0.09153694888 0.1112490159
0.1000831063 0.1112490159
0.1088813171 0.1112490159
0.1178974508 0.1112490159
0.1270965169 0.1112490159
0.1364428028 0.1112490159
0.145900015 0.1112490159
0.1554314221 0.1112490159
0.165 0.1112490159
0.1745685779 0.1112490159
0.184099985 0.1112490159
0.1935571972 0.1112490159
0.2029034831 0.1112490159
0.2121025492 0.1121025492
0.2211186829 0.1211186829
0.2299168937 0.1299168937
0.2384630511 0.1384630511
0.2467240192 0.1467240192
0.2546677878 0.1546677878
0.2622635985 0.1622635985
0.2694820659 0.1694820659
0.2762952941 0.1762952941
0.2826769864 0.1826769864
0.2886025492 0.1886025492
0.2940491888 0.1940491888
0.298996002 0.198996002
0.3034240579 0.2034240579
0.3073164729 0.2073164729
0.3106584774 0.2106584774
0.3134374742 0.2134374742
0.3156430876 0.2156430876
0.3172672052 0.2172672052
0.3183040093 0.2183040093
0.31875 0.21875
0.3186040093 0.2187509841
0.3178672052 0.2187509841
0.3165430876 0.2187509841
0.3146374742 0.2187509841
0.3121584774 0.2187509841
0.3091164729 0.2187509841
0.3055240579 0.2187509841
0.301396002 0.2187509841
0.2967491888 0.2187509841
0.2916025492 0.2187509841
0.2859769864 0.2187509841
0.2798952941 0.2187509841
0.2733820659 0.2187509841
0.2664635985 0.2187509841
0.2591677878 0.2187509841
0.2515240192 0.2187509841
0.2435630511 0.2187509841
0.2353168937 0.2187509841
0.2268186829 0.2187509841
0.2181025492 0.2187509841
0.2092034831 0.2187509841
0.2001571972 0.2187509841
0.190999985 0.2187509841
0.1817685779 0.2187509841
0.1725 0.2187509841
0.1632314221 0.2187509841
0.154000015 0.2187509841
0.1448428028 0.2187509841
0.1357965169 0.2187509841
0.1268974508 0.2187509841
0.1181813171 0.2181813171
0.1096831063 0.2096831063
0.1014369489 0.2014369489
0.09347598075 0.1934759808
0.08583221216 0.1858322122
0.07853640154 0.1785364015
0.07161793411 0.1716179341
0.06510470589 0.1651047059
0.05902301358 0.1590230136
0.05339745084 0.1533974508
0.04825081117 0.1482508112
0.04360399799 0.143603998
0.03947594213 0.1394759421
0.03588352712 0.1358835271
0.03284152256 0.1328415226
0.03036252583 0.1303625258
0.02845691239 0.1284569124
0.0271327948 0.1271327948
0.02639599074 0.1263959907
0.02625 0.1262490159
0.02669599074 0.1262490159
0.0277327948 0.1262490159
0.02935691239 0.1262490159
0.03156252583 0.1262490159
0.03434152256 0.1262490159
0.03768352712 0.1262490159
0.04157594213 0.1262490159
0.04600399799 0.1262490159
0.05095081117 0.1262490159
0.05639745084 0.1262490159
0.06232301358 0.1262490159
0.06870470589 0.1262490159
0.07551793411 0.1262490159
0.08273640154 0.1262490159
0.09033221216 0.1262490159
0.09827598075 0.1262490159
0.1065369489 0.1262490159
0.1150831063 0.1262490159
0.1238813171 0.1262490159
0.1328974508 0.1262490159
0.1420965169 0.1262490159
0.1514428028 0.1262490159
0.160900015 0.1262490159
0.1704314221 0.1262490159
0.18 0.1262490159
0.1895685779 0.1262490159
0.199099985 0.1262490159
0.2085571972 0.1262490159
0.2179034831 0.1262490159
0.2271025492 0.1271025492
0.2361186829 0.1361186829
0.2449168937 0.1449168937
0.2534630511 0.1534630511
0.2617240192 0.1617240192
0.2696677878 0.1696677878
0.2772635985 0.1772635985
0.2844820659 0.1844820659
0.2912952941 0.1912952941
0.2976769864 0.1976769864
0.3036025492 0.2036025492
0.3090491888 0.2090491888
0.313996002 0.213996002
0.3184240579 0.2184240579
0.3223164729 0.2223164729
0.3256584774 0.2256584774
0.3284374742 0.2284374742
0.3306430876 0.2306430876
0.3322672052 0.2322672052
0.3333040093 0.2333040093
0.33375 0.23375
0.3336040093 0.2337509841
0.3328672052 0.2337509841
0.3315430876 0.2337509841
0.3296374742 0.2337509841
0.3271584774 0.2337509841
0.3241164729 0.2337509841
0.3205240579 0.2337509841
0.316396002 0.2337509841
0.3117491888 0.2337509841
0.3066025492 0.2337509841
0.3009769864 0.2337509841
0.2948952941 0.2337509841
0.2883820659 0.2337509841
0.2814635985 0.2337509841
0.2741677878 0.2337509841
0.2665240192 0.2337509841
0.2585630511 0.2337509841
0.2503168937 0.2337509841
0.2418186829 0.2337509841
0.2331025492 0.2337509841
0.2242034831 0.2337509841
0.2151571972 0.2337509841
0.205999985 0.2337509841
0.1967685779 0.2337509841
0.1875 0.2337509841
0.1782314221 0.2337509841
0.169000015 0.2337509841
0.1598428028 0.2337509841
0.1507965169 0.2337509841
0.1418974508 0.2337509841
0.1331813171 0.2331813171
0.1246831063 0.2246831063
0.1164369489 0.2164369489
0.1084759808 0.2084759808
0.1008322122 0.2008322122
0.09353640154 0.1935364015
0.08661793411 0.1866179341
0.08010470589 0.1801047059
0.07402301358 0.1740230136
0.06839745084 0.1683974508
0.06325081117 0.1632508112
0.05860399799 0.158603998
0.05447594213 0.1544759421
0.05088352712 0.1508835271
0.04784152256 0.1478415226
0.04536252583 0.1453625258
0.04345691239 0.1434569124
0.0421327948 0.1421327948
0.04139599074 0.1413959907
0.04125 0.1412490159
0.04169599074 0.1412490159
0.0427327948 0.1412490159
0.04435691239 0.1412490159
0.04656252583 0.1412490159
0.04934152256 0.1412490159
0.05268352712 0.1412490159
0.05657594213 0.1412490159
0.06100399799 0.1412490159
0.06595081117 0.1412490159
0.07139745084 0.1412490159
0.07732301358 0.1412490159
0.08370470589 0.1412490159
0.09051793411 0.1412490159
0.09773640154 0.1412490159
0.1053322122 0.1412490159
0.1132759808 0.1412490159
0.1215369489 0.1412490159
0.1300831063 0.1412490159
0.1388813171 0.1412490159
0.1478974508 0.1412490159
0.1570965169 0.1412490159
0.1664428028 0.1412490159
0.175900015 0.1412490159
0.1854314221 0.1412490159
0.195 0.1412490159
0.2045685779 0.1412490159
0.214099985 0.1412490159
0.2235571972 0.1412490159
0.2329034831 0.1412490159
0.2421025492 0.1421025492
0.2511186829 0.1511186829
0.2599168937 0.1599168937
0.2684630511 0.1684630511
0.2767240192 0.1767240192
0.2846677878 0.1846677878
0.2922635985 0.1922635985
0.2994820659 0.1994820659
0.3062952941 0.2062952941
0.3126769864 0.2126769864
0.3186025492 0.2186025492
0.3240491888 0.2240491888
0.328996002 0.228996002
0.3334240579 0.2334240579
0.3373164729 0.2373164729
0.3406584774 0.2406584774
0.3434374742 0.2434374742
0.3456430876 0.2456430876
0.3472672052 0.2472672052
0.3483040093 0.2483040093
0.34875 0.24875
0.3486040093 0.2487509841
0.3478672052 0.2487509841
0.3465430876 0.2487509841
0.3446374742 0.2487509841
0.3421584774 0.2487509841
0.3391164729 0.2487509841
0.3355240579 0.2487509841
0.331396002 0.2487509841
0.3267491888 0.2487509841
0.3216025492 0.2487509841
0.3159769864 0.2487509841
0.3098952941 0.2487509841
0.3033820659 0.2487509841
0.2964635985 0.2487509841
0.2891677878 0.2487509841
0.2815240192 0.2487509841
0.2735630511 0.2487509841
0.2653168937 0.2487509841
0.2568186829 0.2487509841
0.2481025492 0.2487509841
0.2392034831 0.2487509841
0.2301571972 0.2487509841
0.220999985 0.2487509841
0.2117685779 0.2487509841
0.2025 0.2487509841
0.1932314221 0.2487509841
0.184000015 0.2487509841
0.1748428028 0.2487509841
0.1657965169 0.2487509841
0.1568974508 0.2487509841
0.1481813171 0.2481813171
0.1396831063 0.2396831063
0.1314369489 0.2314369489
0.1234759808 0.2234759808
0.1158322122 0.2158322122
0.1085364015 0.2085364015
0.1016179341 0.2016179341
0.09510470589 0.1951047059
0.08902301358 0.1890230136
0.08339745084 0.1833974508
0.07825081117 0.1782508112
0.07360399799 0.173603998
0.06947594213 0.1694759421
0.06588352712 0.1658835271
0.06284152256 0.1628415226
0.06036252583 0.1603625258
0.05845691239 0.1584569124
0.0571327948 0.1571327948
0.05639599074 0.1563959907
0.05625 0.1562490159
0.05669599074 0.1562490159
0.0577327948 0.1562490159
0.05935691239 0.1562490159
0.06156252583 0.1562490159
0.06434152256 0.1562490159
0.06768352712 0.1562490159
0.07157594213 0.1562490159
0.07600399799 0.1562490159
0.08095081117 0.1562490159
0.08639745084 0.1562490159
0.09232301358 0.1562490159
0.09870470589 0.1562490159
0.1055179341 0.1562490159
0.1127364015 0.1562490159
0.1203322122 0.1562490159
0.1282759808 0.1562490159
0.1365369489 0.1562490159
0.1450831063 0.1562490159
0.1538813171 0.1562490159
0.1628974508 0.1562490159
0.1720965169 0.1562490159
0.1814428028 0.1562490159
0.190900015 0.1562490159
0.2004314221 0.1562490159
0.21 0.1562490159
0.2195685779 0.1562490159
0.229099985 0.1562490159
0.2385571972 0.1562490159
0.2479034831 0.1562490159
0.2571025492 0.1571025492
0.2661186829 0.1661186829
0.2749168937 0.1749168937
0.2834630511 0.1834630511
0.2917240192 0.1917240192
0.2996677878 0.1996677878
0.3072635985 0.2072635985
0.3144820659 0.2144820659
0.3212952941 0.2212952941
0.3276769864 0.2276769864
0.3336025492 0.2336025492
0.3390491888 0.2390491888
0.343996002 0.243996002
0.3484240579 0.2484240579
0.3523164729 0.2523164729
0.3556584774 0.2556584774
0.3584374742 0.2584374742
0.3606430876 0.2606430876
0.3622672052 0.2622672052
0.3633040093 0.2633040093
0.36375 0.26375
0.3636040093 0.2637509841
0.3628672052 0.2637509841
0.3615430876 0.2637509841
0.3596374742 0.2637509841
0.3571584774 0.2637509841
0.3541164729 0.2637509841
0.3505240579 0.2637509841
0.346396002 0.2637509841
0.3417491888 0.2637509841
0.3366025492 0.2637509841
0.3309769864 0.2637509841
0.3248952941 0.2637509841
0.3183820659 0.2637509841
0.3114635985 0.2637509841
0.3041677878 0.2637509841
0.2965240192 0.2637509841
0.2885630511 0.2637509841
0.2803168937 0.2637509841
0.2718186829 0.2637509841
0.2631025492 0.2637509841
0.2542034831 0.2637509841
0.2451571972 0.2637509841
0.235999985 0.2637509841
0.2267685779 0.2637509841
0.2175 0.2637509841
0.2082314221 0.2637509841
0.199000015 0.2637509841
0.1898428028 0.2637509841
0.1807965169 0.2637509841
0.1718974508 0.2637509841
0.1631813171 0.2631813171
0.1546831063 0.2546831063
0.1464369489 0.2464369489
0.1384759808 0.2384759808
0.1308322122 0.2308322122
0.1235364015 0.2235364015
0.1166179341 0.2166179341
0.1101047059 0.2101047059
0.1040230136 0.2040230136
0.09839745084 0.1983974508
0.09325081117 0.1932508112
0.08860399799 0.188603998
0.08447594213 0.1844759421
0.08088352712 0.1808835271
0.07784152256 0.1778415226
0.07536252583 0.1753625258
0.07345691239 0.1734569124
0.0721327948 0.1721327948
0.07139599074 0.1713959907
0.07125 0.1712490159
0.07169599074 0.1712490159
0.0727327948 0.1712490159
0.07435691239 0.1712490159
0.07656252583 0.1712490159
0.07934152256 0.1712490159
0.08268352712 0.1712490159
0.08657594213 0.1712490159
0.09100399799 0.1712490159
0.09595081117 0.1712490159
0.1013974508 0.1712490159
0.1073230136 0.1712490159
0.1137047059 0.1712490159
0.1205179341 0.1712490159
0.1277364015 0.1712490159
0.1353322122 0.1712490159
0.1432759808 0.1712490159
0.1515369489 0.1712490159
0.1600831063 0.1712490159
0.1688813171 0.1712490159
0.1778974508 0.1712490159
0.1870965169 0.1712490159
0.1964428028 0.1712490159
0.205900015 0.1712490159
0.2154314221 0.1712490159
0.225 0.1712490159
0.2345685779 0.1712490159
0.244099985 0.1712490159
0.2535571972 0.1712490159
0.2629034831 0.1712490159
0.2721025492 0.1721025492
0.2811186829 0.1811186829
0.2899168937 0.1899168937
0.2984630511 0.1984630511
0.3067240192 0.2067240192
0.3146677878 0.2146677878
0.3222635985 0.2222635985
0.3294820659 0.2294820659
0.3362952941 0.2362952941
0.3426769864 0.2426769864
0.3486025492 0.2486025492
0.3540491888 0.2540491888
0.358996002 0.258996002
0.3634240579 0.2634240579
0.3673164729 0.2673164729
0.3706584774 0.2706584774
0.3734374742 0.2734374742
0.3756430876 0.2756430876
0.3772672052 0.2772672052
0.3783040093 0.2783040093
0.37875 0.27875
0.3786040093 0.2787509841
0.3778672052 0.2787509841
0.3765430876 0.2787509841
0.3746374742 0.2787509841
0.3721584774 0.2787509841
0.3691164729 0.2787509841
0.3655240579 0.2787509841
0.361396002 0.2787509841
0.3567491888 0.2787509841
0.3516025492 0.2787509841
0.3459769864 0.2787509841
0.3398952941 0.2787509841
0.3333820659 0.2787509841
0.3264635985 0.2787509841
0.3191677878 0.2787509841
0.3115240192 0.2787509841
0.3035630511 0.2787509841
0.2953168937 0.2787509841
0.2868186829 0.2787509841
0.2781025492 0.2787509841
0.2692034831 0.2787509841
0.2601571972 0.2787509841
0.250999985 0.2787509841
0.2417685779 0.2787509841
0.2325 0.2787509841
0.2232314221 0.2787509841
0.214000015 0.2787509841
0.2048428028 0.2787509841
0.1957965169 0.2787509841
0.1868974508 0.2787509841
0.1781813171 0.2781813171
0.1696831063 0.2696831063
0.1614369489 0.2614369489
0.1534759808 0.2534759808
0.1458322122 0.2458322122
0.1385364015 0.2385364015
0.1316179341 0.2316179341
0.1251047059 0.2251047059
0.1190230136 0.2190230136
0.1133974508 0.2133974508
0.1082508112 0.2082508112
0.103603998 0.203603998
0.09947594213 0.1994759421
0.09588352712 0.1958835271
0.09284152256 0.1928415226
0.09036252583 0.1903625258
0.08845691239 0.1884569124
0.0871327948 0.1871327948
0.08639599074 0.1863959907
0.08625 0.1862490159
0.08669599074 0.1862490159
0.0877327948 0.1862490159
0.08935691239 0.1862490159
0.09156252583 0.1862490159
0.09434152256 0.1862490159
0.09768352712 0.1862490159
0.1015759421 0.1862490159
0.106003998 0.1862490159
0.1109508112 0.1862490159
0.1163974508 0.1862490159
0.1223230136 0.1862490159
0.1287047059 0.1862490159
0.1355179341 0.1862490159
0.1427364015 0.1862490159
0.1503322122 0.1862490159
0.1582759808 0.1862490159
0.1665369489 0.1862490159
0.1750831063 0.1862490159
0.1838813171 0.1862490159
0.1928974508 0.1862490159
0.2020965169 0.1862490159
0.2114428028 0.1862490159
0.220900015 0.1862490159
0.2304314221 0.1862490159
0.24 0.1862490159
0.2495685779 0.1862490159
0.259099985 0.1862490159
0.2685571972 0.1862490159
0.2779034831 0.1862490159
0.2871025492 0.1871025492
0.2961186829 0.1961186829
0.3049168937 0.2049168937
0.3134630511 0.2134630511
0.3217240192 0.2217240192
0.3296677878 0.2296677878
0.3372635985 0.2372635985
0.3444820659 0.2444820659
0.3512952941 0.2512952941
0.3576769864 0.2576769864
0.3636025492 0.2636025492
0.3690491888 0.2690491888
0.373996002 0.273996002
0.3784240579 0.2784240579
0.3823164729 0.2823164729
0.3856584774 0.2856584774
0.3884374742 0.2884374742
0.3906430876 0.2906430876
0.3922672052 0.2922672052
0.3933040093 0.2933040093
0.39375 0.29375
0.3936040093 0.2937509841
0.3928672052 0.2937509841
0.3915430876 0.2937509841
0.3896374742 0.2937509841
0.3871584774 0.2937509841
0.3841164729 0.2937509841
0.3805240579 0.2937509841
0.376396002 0.2937509841
0.3717491888 0.2937509841
0.3666025492 0.2937509841
0.3609769864 0.2937509841
0.3548952941 0.2937509841
0.3483820659 0.2937509841
0.3414635985 0.2937509841
0.3341677878 0.2937509841
0.3265240192 0.2937509841
0.3185630511 0.2937509841
0.3103168937 0.2937509841
0.3018186829 0.2937509841
0.2931025492 0.2937509841
0.2842034831 0.2937509841
0.2751571972 0.2937509841
0.265999985 0.2937509841
0.2567685779 0.2937509841
0.2475 0.2937509841
0.2382314221 0.2937509841
0.229000015 0.2937509841
0.2198428028 0.2937509841
0.2107965169 0.2937509841
0.2018974508 0.2937509841
0.1931813171 0.2931813171
0.1846831063 0.2846831063
0.1764369489 0.2764369489
0.1684759808 0.2684759808
0.1608322122 0.2608322122
0.1535364015 0.2535364015
0.1466179341 0.2466179341
0.1401047059 0.2401047059
0.1340230136 0.2340230136
0.1283974508 0.2283974508
0.1232508112 0.2232508112
0.118603998 0.218603998
0.1144759421 0.2144759421
0.1108835271 0.2108835271
0.1078415226 0.2078415226
0.1053625258 0.2053625258
0.1034569124 0.2034569124
0.1021327948 0.2021327948
0.1013959907 0.2013959907
0.10125 0.2012490159
0.1016959907 0.2012490159
0.1027327948 0.2012490159
0.1043569124 0.2012490159
0.1065625258 0.2012490159
0.1093415226 0.2012490159
0.1126835271 0.2012490159
0.1165759421 0.2012490159
0.121003998 0.2012490159
0.1259508112 0.2012490159
0.1313974508 0.2012490159
0.1373230136 0.2012490159
0.1437047059 0.2012490159
0.1505179341 0.2012490159
0.1577364015 0.2012490159
0.1653322122 0.2012490159
0.1732759808 0.2012490159
0.1815369489 0.2012490159
0.1900831063 0.2012490159
0.1988813171 0.2012490159
0.2078974508 0.2012490159
0.2170965169 0.2012490159
0.2264428028 0.2012490159
0.235900015 0.2012490159
0.2454314221 0.2012490159
0.255 0.2012490159
0.2645685779 0.2012490159
0.274099985 0.2012490159
0.2835571972 0.2012490159
0.2929034831 0.2012490159
0.3021025492 0.2021025492
0.3111186829 0.2111186829
0.3199168937 0.2199168937
0.3284630511 0.2284630511
0.3367240192 0.2367240192
0.3446677878 0.2446677878
0.3522635985 0.2522635985
0.3594820659 0.2594820659
0.3662952941 0.2662952941
0.3726769864 0.2726769864
0.3786025492 0.2786025492
0.3840491888 0.2840491888
0.388996002 0.288996002
0.3934240579 0.2934240579
0.3973164729 0.2973164729
0.4006584774 0.3006584774
0.4034374742 0.3034374742
0.4056430876 0.3056430876
0.4072672052 0.3072672052
0.4083040093 0.3083040093
0.40875 0.30875
0.4086040093 0.3087509841
0.4078672052 0.3087509841
0.4065430876 0.3087509841
0.4046374742 0.3087509841
0.4021584774 0.3087509841
0.3991164729 0.3087509841
0.3955240579 0.3087509841
0.391396002 0.3087509841
0.3867491888 0.3087509841
0.3816025492 0.3087509841
0.3759769864 0.3087509841
0.3698952941 0.3087509841
0.3633820659 0.3087509841
0.3564635985 0.3087509841
0.3491677878 0.3087509841
0.3415240192 0.3087509841
0.3335630511 0.3087509841
0.3253168937 0.3087509841
0.3168186829 0.3087509841
0.3081025492 0.3087509841
0.2992034831 0.3087509841
0.2901571972 0.3087509841
0.280999985 0.3087509841
0.2717685779 0.3087509841
0.2625 0.3087509841
0.2532314221 0.3087509841
0.244000015 0.3087509841
0.2348428028 0.3087509841
0.2257965169 0.3087509841
0.2168974508 0.3087509841
0.2081813171 0.3081813171
0.1996831063 0.2996831063
0.1914369489 0.2914369489
0.1834759808 0.2834759808
0.1758322122 0.2758322122
0.1685364015 0.2685364015
0.1616179341 0.2616179341
0.1551047059 0.2551047059
0.1490230136 0.2490230136
0.1433974508 0.2433974508
0.1382508112 0.2382508112
0.133603998 0.233603998
0.1294759421 0.2294759421
0.1258835271 0.2258835271
0.1228415226 0.2228415226
0.1203625258 0.2203625258
0.1184569124 0.2184569124
0.1171327948 0.2171327948
0.1163959907 0.2163959907
0.11625 0.2162490159
0.1166959907 0.2162490159
0.1177327948 0.2162490159
0.1193569124 0.2162490159
0.1215625258 0.2162490159
0.1243415226 0.2162490159
0.1276835271 0.2162490159
0.1315759421 0.2162490159
0.136003998 0.2162490159
0.1409508112 0.2162490159
0.1463974508 0.2162490159
0.1523230136 0.2162490159
0.1587047059 0.2162490159
0.1655179341 0.2162490159
0.1727364015 0.2162490159
0.1803322122 0.2162490159
0.1882759808 0.2162490159
0.1965369489 0.2162490159
0.2050831063 0.2162490159
0.2138813171 0.2162490159
0.2228974508 0.2162490159
0.2320965169 0.2162490159
0.2414428028 0.2162490159
0.250900015 0.2162490159
0.2604314221 0.2162490159
0.27 0.2162490159
0.2795685779 0.2162490159
0.289099985 0.2162490159
0.2985571972 0.2162490159
0.3079034831 0.2162490159
0.3171025492 0.2171025492
0.3261186829 0.2261186829
0.3349168937 0.2349168937
0.3434630511 0.2434630511
0.3517240192 0.2517240192
0.3596677878 0.2596677878
0.3672635985 0.2672635985
0.3744820659 0.2744820659
0.3812952941 0.2812952941
0.3876769864 0.2876769864
0.3936025492 0.2936025492
0.3990491888 0.2990491888
0.403996002 0.303996002
0.4084240579 0.3084240579
0.4123164729 0.3123164729
0.4156584774 0.3156584774
0.4184374742 0.3184374742
0.4206430876 0.3206430876
0.4222672052 0.3222672052
0.4233040093 0.3233040093
0.42375 0.32375
0.4236040093 0.3237509841
0.4228672052 0.3237509841
0.4215430876 0.3237509841
0.4196374742 0.3237509841
0.4171584774 0.3237509841
0.4141164729 0.3237509841
0.4105240579 0.3237509841
0.406396002 0.3237509841
0.4017491888 0.3237509841
0.3966025492 0.3237509841
0.3909769864 0.3237509841
0.3848952941 0.3237509841
0.3783820659 0.3237509841
0.3714635985 0.3237509841
0.3641677878 0.3237509841
0.3565240192 0.3237509841
0.3485630511 0.3237509841
0.3403168937 0.3237509841
0.3318186829 0.3237509841
0.3231025492 0.3237509841
0.3142034831 0.3237509841
0.3051571972 0.3237509841
0.295999985 0.3237509841
0.2867685779 0.3237509841
0.2775 0.3237509841
0.2682314221 0.3237509841
0.259000015 0.3237509841
0.2498428028 0.3237509841
0.2407965169 0.3237509841
0.2318974508 0.3237509841
0.2231813171 0.3231813171
0.2146831063 0.3146831063
0.2064369489 0.3064369489
0.1984759808 0.2984759808
0.1908322122 0.2908322122
0.1835364015 0.2835364015
0.1766179341 0.2766179341
0.1701047059 0.2701047059
0.1640230136 0.2640230136
0.1583974508 0.2583974508
0.1532508112 0.2532508112
0.148603998 0.248603998
0.1444759421 0.2444759421
0.1408835271 0.2408835271
0.1378415226 0.2378415226
0.1353625258 0.2353625258
0.1334569124 0.2334569124
0.1321327948 0.2321327948
0.1313959907 0.2313959907
0.13125 0.2312490159
0.1316959907 0.2312490159
0.1327327948 0.2312490159
0.1343569124 0.2312490159
0.1365625258 0.2312490159
0.1393415226 0.2312490159
0.1426835271 0.2312490159
0.1465759421 0.2312490159
0.151003998 0.2312490159
0.1559508112 0.2312490159
0.1613974508 0.2312490159
0.1673230136 0.2312490159
0.1737047059 0.2312490159
0.1805179341 0.2312490159
0.1877364015 0.2312490159
0.1953322122 0.2312490159
0.2032759808 0.2312490159
0.2115369489 0.2312490159
0.2200831063 0.2312490159
0.2288813171 0.2312490159
0.2378974508 0.2312490159
0.2470965169 0.2312490159
0.2564428028 0.2312490159
0.265900015 0.2312490159
0.2754314221 0.2312490159
0.285 0.2312490159
0.2945685779 0.2312490159
0.304099985 0.2312490159
0.3135571972 0.2312490159
0.3229034831 0.2312490159
0.3321025492 0.2321025492
0.3411186829 0.2411186829
0.3499168937 0.2499168937
0.3584630511 0.2584630511
0.3667240192 0.2667240192
0.3746677878 0.2746677878
0.3822635985 0.2822635985
0.3894820659 0.2894820659
0.3962952941 0.2962952941
0.4026769864 0.3026769864
0.4086025492 0.3086025492
0.4140491888 0.3140491888
0.418996002 0.318996002
0.4234240579 0.3234240579
0.4273164729 0.3273164729
0.4306584774 0.3306584774
0.4334374742 0.3334374742
0.4356430876 0.3356430876
0.4372672052 0.3372672052
0.4383040093 0.3383040093
0.43875 0.33875
0.4386040093 0.3387509841
0.4378672052 0.3387509841
0.4365430876 0.3387509841
0.4346374742 0.3387509841
0.4321584774 0.3387509841
0.4291164729 0.3387509841
0.4255240579 0.3387509841
0.421396002 0.3387509841
0.4167491888 0.3387509841
0.4116025492 0.3387509841
0.4059769864 0.3387509841
0.3998952941 0.3387509841
0.3933820659 0.3387509841
0.3864635985 0.3387509841
0.3791677878 0.3387509841
0.3715240192 0.3387509841
0.3635630511 0.3387509841
0.3553168937 0.3387509841
0.3468186829 0.3387509841
0.3381025492 0.3387509841
0.3292034831 0.3387509841
0.3201571972 0.3387509841
0.310999985 0.3387509841
0.3017685779 0.3387509841
0.2925 0.3387509841
0.2832314221 0.3387509841
0.274000015 0.3387509841
0.2648428028 0.3387509841
0.2557965169 0.3387509841
0.2468974508 0.3387509841
0.2381813171 0.3381813171
0.2296831063 0.3296831063
0.2214369489 0.3214369489
0.2134759808 0.3134759808
0.2058322122 0.3058322122
0.1985364015 0.2985364015
0.1916179341 0.2916179341
0.1851047059 0.2851047059
0.1790230136 0.2790230136
0.1733974508 0.2733974508
0.1682508112 0.2682508112
0.163603998 0.263603998
0.1594759421 0.2594759421
0.1558835271 0.2558835271
0.1528415226 0.2528415226
0.1503625258 0.2503625258
0.1484569124 0.2484569124
0.1471327948 0.2471327948
0.1463959907 0.2463959907
0.14625 0.2462490159
0.1466959907 0.2462490159
0.1477327948 0.2462490159
0.1493569124 0.2462490159
0.1515625258 0.2462490159
0.1543415226 0.2462490159
0.1576835271 0.2462490159
0.1615759421 0.2462490159
0.166003998 0.2462490159
0.1709508112 0.2462490159
0.1763974508 0.2462490159
0.1823230136 0.2462490159
0.1887047059 0.2462490159
0.1955179341 0.2462490159
0.2027364015 0.2462490159
0.2103322122 0.2462490159
0.2182759808 0.2462490159
0.2265369489 0.2462490159
0.2350831063 0.2462490159
0.2438813171 0.2462490159
0.2528974508 0.2462490159
0.2620965169 0.2462490159
0.2714428028 0.2462490159
0.280900015 0.2462490159
0.2904314221 0.2462490159
0.3 0.2462490159


==> figures/fig_loop_rev.dat <==
ell  q
0 0
5.551303189e-05 0
0.0002220102209 0
0.0004993659047 0
0.0008873708394 0
0.001385732488 0
0.001994075423 0
0.002711941847 0
0.00353879222 0
0.004474006001 0
0.005516882502 0
0.006666641847 0
0.007922426036 0
0.009283300119 0
0.01074825346 0
0.01231620113 0
0.01398598532 0
0.01575637699 0
0.01762607741 0
0.01959372 0
0.02165787208 0
0.0238170368 0
0.02606965509 0
0.02841410774 0
0.03084871751 0
0.03337175126 0
0.03598142226 0
0.03867589244 0
0.04145327472 0
0.04431163545 0
0.04724899677 0
0.05026333917 0
0.0533526039 0
0.05651469556 0
0.05974748461 0
0.06304881 0
0.06641648168 0
0.06984828324 0
0.07334197451 0
0.07689529414 0
0.08050596221 0
0.08417168283 0
0.08789014667 0
0.09165903358 0
0.09547601508 0
0.09933875689 0
0.1032449214 0.003244921421
0.1071921702 0.00719217023
0.1111781664 0.01117816642
0.115200577 0.01520057703
0.1192570754 0.01925707537
0.1233453433 0.0233453433
0.1274630735 0.02746307348
0.1316079716 0.03160797156
0.1357777583 0.0357777583
0.1399701717 0.03997017166
0.1441829688 0.04418296881
0.1484139281 0.04841392808
0.1526608509 0.05266085086
0.1569215634 0.05692156343
0.1611939187 0.06119391869
0.1654757979 0.06547579789
0.1697651122 0.06976511221
0.1740598043 0.07405980433
0.1783578499 0.07835784989
0.1826572589 0.08265725891
0.1869560771 0.08695607708
0.1912523871 0.09125238706
0.1955443096 0.09554430961
0.1998300047 0.09983000471
0.2041076726 0.1041076726
0.2083755547 0.1083755547
0.2126319345 0.1126319345
0.2168751383 0.1168751383
0.2211035362 0.1211035362
0.2253155423 0.1253155423
0.2295096156 0.1295096156
0.2336842604 0.1336842604
0.237838027 0.137838027
0.2419695115 0.1419695115
0.2460773566 0.1460773566
0.2501602517 0.1501602517
0.2542169329 0.1542169329
0.2582461832 0.1582461832
0.2622468328 0.1622468328
0.2662177586 0.1662177586
0.2701578844 0.1701578844
0.2740661808 0.1740661808
0.2779416648 0.1779416648
0.2817833997 0.1817833997
0.2855904949 0.1855904949
0.2893621052 0.1893621052
0.2930974308 0.1930974308
0.2967957165 0.1967957165
0.3004562515 0.2004562515
0.3040783686 0.2040783686
0.3076614441 0.2076614441
0.3112048965 0.2112048965
0.3147081865 0.2147081865
0.3181708159 0.2181708159
0.321592327 0.221592327
0.3249723022 0.2249723022
0.3283103627 0.2283103627
0.3316061681 0.2316061681
0.3348594153 0.2348594153
0.338069838 0.238069838
0.3412372057 0.2412372057
0.3443613226 0.2443613226
0.3474420272 0.2474420272
0.350479191 0.250479191
0.3534727178 0.2534727178
0.3564225427 0.2564225427
0.3593286312 0.2593286312
0.3621909784 0.2621909784
0.3650096077 0.2650096077
0.3677845705 0.2677845705
0.3705159445 0.2705159445
0.3732038334 0.2732038334
0.3758483657 0.2758483657
0.3784496936 0.2784496936
0.3810079925 0.2810079925
0.3835234596 0.2835234596
0.3859963135 0.2859963135
0.3884267929 0.2884267929
0.3908151557 0.2908151557
0.3931616783 0.2931616783
0.3954666549 0.2954666549
0.397730396 0.297730396
0.3999532281 0.2999532281
0.402135493 0.302135493
0.4042775461 0.3042775461
0.4063797566 0.3063797566
0.4084425062 0.3084425062
0.4104661881 0.3104661881
0.412451207 0.312451207
0.4143979774 0.3143979774
0.4163069236 0.3163069236
0.4181784787 0.3181784787
0.420013084 0.320013084
0.4218111879 0.3218111879
0.4235732461 0.3235732461
0.4252997201 0.3252997201
0.4269910771 0.3269910771
0.4286477891 0.3286477891
0.4302703325 0.3302703325
0.4318591875 0.3318591875
0.4334148374 0.3334148374
0.4349377685 0.3349377685
0.4364284689 0.3364284689
0.4378874287 0.3378874287
0.4393151389 0.3393151389
0.4407120917 0.3407120917
0.4420787792 0.3420787792
0.4434156936 0.3434156936
0.4447233267 0.3447233267
0.4460021692 0.3460021692
0.4472527106 0.3472527106
0.4484754389 0.3484754389
0.4496708402 0.3496708402
0.4508393981 0.3508393981
0.4519815939 0.3519815939
0.453097906 0.353097906
0.4541888096 0.3541888096
0.4552547765 0.3552547765
0.4562962751 0.3562962751
0.4573137697 0.3573137697
0.4583077209 0.3583077209
0.4592785847 0.3592785847
0.4602268127 0.3602268127
0.4611528522 0.3611528522
0.4620571454 0.3620571454
0.4629401298 0.3629401298
0.4638022377 0.3638022377
0.4646438962 0.3646438962
0.4654655273 0.3654655273
0.4662675474 0.3662675474
0.4670503675 0.3670503675
0.467814393 0.367814393
0.4685600237 0.3685600237
0.4692876536 0.3692876536
0.4699976709 0.3699976709
0.4706904581 0.3706904581
0.4713663917 0.3713663917
0.4720258425 0.3720258425
0.472669175 0.372669175
0.4732967482 0.3732967482
0.4739089149 0.3739089149
0.4745060219 0.3745060219
0.4750884102 0.3750884102
0.4756564148 0.3756564148
0.4762103647 0.3762103647
0.4767505829 0.3767505829
0.4772773868 0.3772773868
0.4777910875 0.3777910875
0.4782919907 0.3782919907
0.478780396 0.378780396
0.4792565972 0.3792565972
0.4797208826 0.3797208826
0.4801735346 0.3801735346
0.4806148302 0.3806148302
0.4810450405 0.3810450405
0.4814644314 0.3814644314
0.4818732631 0.3818732631
0.4822717906 0.3822717906
0.4826602632 0.3826602632
0.4830389254 0.3830389254
0.4834080161 0.3834080161
0.4837677692 0.3837677692
0.4841184134 0.3841184134
0.4844601727 0.3844601727
0.4847932658 0.3847932658
0.4851179066 0.3851179066
0.4854343044 0.3854343044
0.4857426637 0.3857426637
0.4860431841 0.3860431841
0.486336061 0.386336061
0.4866214851 0.3866214851
0.4868996426 0.3868996426
0.4871707156 0.3871707156
0.4874348817 0.3874348817
0.4876923144 0.3876923144
0.4879431831 0.3879431831
0.4881876531 0.3881876531
0.4884258857 0.3884258857
0.4886580384 0.3886580384
0.4888842648 0.3888842648
0.4891047149 0.3891047149
0.4893195347 0.3893195347
0.489528867 0.389528867
0.4897328508 0.3897328508
0.4899316217 0.3899316217
0.4901253119 0.3901253119
0.4903140504 0.3903140504
0.4904979628 0.3904979628
0.4906771717 0.3906771717
0.4908517964 0.3908517964
0.4910219532 0.3910219532
0.4911877555 0.3911877555
0.4913493138 0.3913493138
0.4915067356 0.3915067356
0.4916601259 0.3916601259
0.4918095866 0.3918095866
0.4919552172 0.3919552172
0.4920971145 0.3920971145
0.4922353729 0.3922353729
0.4923700842 0.3923700842
0.4925013376 0.3925013376
0.4926292204 0.3926292204
0.4927538171 0.3927538171
0.4928752102 0.3928752102
0.49299348 0.39299348
0.4931087045 0.3931087045
0.4932209597 0.3932209597
0.4933303197 0.3933303197
0.4934368562 0.3934368562
0.4935406392 0.3935406392
0.4936417369 0.3936417369
0.4937402155 0.3937402155
0.4938361393 0.3938361393
0.493929571 0.393929571
0.4940205715 0.3940205715
0.4941092 0.3941092
0.494195514 0.394195514
0.4942795695 0.3942795695
0.4943614209 0.3943614209
0.4944411211 0.3944411211
0.4945187215 0.3945187215
0.4945942719 0.3945942719
0.494667821 0.394667821
0.4947394158 0.3947394158
0.4948091022 0.3948091022
0.4948769246 0.3948769246
0.4949429263 0.3949429263
0.4950071491 0.3950071491
0.4950696338 0.3950696338
0.49513042 0.39513042
0.495189546 0.395189546
0.4952470492 0.3952470492
0.4953029655 0.3953029655
0.4953573302 0.3953573302
0.4954101773 0.3954101773
0.4954615397 0.3954615397
0.4955114495 0.3955114495
0.4955599377 0.3955599377
0.4956070344 0.3956070344
0.4956527687 0.3956527687
0.4956971689 0.3956971689
0.4957402624 0.3957402624
0.4957820755 0.3957820755
0.4958226341 0.3958226341
0.4958619629 0.3958619629
0.495900086 0.395900086
0.4959370266 0.3959370266
0.4959728071 0.3959728071
0.4960074492 0.3960074492
0.4960409741 0.3960409741
0.4960734018 0.3960734018
0.496104752 0.396104752
0.4961350436 0.3961350436
0.4961642947 0.3961642947
0.4961925228 0.3961925228
0.496219745 0.396219745
0.4962459774 0.3962459774
0.4962712356 0.3962712356
0.4962955347 0.3962955347
0.4963188892 0.3963188892
0.4963413129 0.3963413129
0.496362819 0.396362819
0.4963834202 0.3963834202
0.4964031288 0.3964031288
0.4964219563 0.3964219563
0.4964399138 0.3964399138
0.4964570119 0.3964570119
0.4964732605 0.3964732605
0.4964886693 0.3964886693
0.4965032471 0.3965032471
0.4965170026 0.3965170026
0.4965299438 0.3965299438
0.4965420781 0.3965420781
0.4965534127 0.3965534127
0.4965639542 0.3965639542
0.4965737086 0.3965737086
0.4965826817 0.3965826817
0.4965908786 0.3965908786
0.4965983042 0.3965983042
0.4966049626 0.3966049626
0.4966108579 0.3966108579
0.4966159933 0.3966159933
0.4966203718 0.3966203718
0.496623996 0.396623996
0.496626868 0.396626868
0.4966289894 0.3966289894
0.4966303614 0.3966303614
0.4966309849 0.3966309849
0.4966308602 0.3966310265
0.4966299873 0.3966310265
0.4966283656 0.3966310265
0.4966259941 0.3966310265
0.4966228716 0.3966310265
0.4966189962 0.3966310265
0.4966143657 0.3966310265
0.4966089774 0.3966310265
0.4966028281 0.3966310265
0.4965959144 0.3966310265
0.4965882323 0.3966310265
0.4965797771 0.3966310265
0.4965705442 0.3966310265
0.4965605281 0.3966310265
0.4965497229 0.3966310265
0.4965381225 0.3966310265
0.4965257201 0.3966310265
0.4965125083 0.3966310265
0.4964984796 0.3966310265
0.4964836258 0.3966310265
0.4964679381 0.3966310265
0.4964514074 0.3966310265
0.496434024 0.3966310265
0.4964157777 0.3966310265
0.4963966577 0.3966310265
0.4963766529 0.3966310265
0.4963557514 0.3966310265
0.4963339409 0.3966310265
0.4963112085 0.3966310265
0.4962875407 0.3966310265
0.4962629235 0.3966310265
0.4962373422 0.3966310265
0.4962107817 0.3966310265
0.496183226 0.3966310265
0.4961546588 0.3966310265
0.4961250629 0.3966310265
0.4960944205 0.3966310265
0.4960627132 0.3966310265
0.496029922 0.3966310265
0.495996027 0.3966310265
0.4959610078 0.3966310265
0.495924843 0.3966310265
0.4958875108 0.3966310265
0.4958489885 0.3966310265
0.4958092525 0.3966310265
0.4957682785 0.3966310265
0.4957260414 0.3966310265
0.4956825154 0.3966310265
0.4956376735 0.3966310265
0.4955914883 0.3966310265
0.495543931 0.3966310265
0.4954949724 0.3966310265
0.4954445819 0.3966310265
0.4953927282 0.3966310265
0.495339379 0.3966310265
0.4952845009 0.3966310265
0.4952280595 0.3966310265
0.4951700195 0.3966310265
0.4951103443 0.3966310265
0.4950489962 0.3966310265
0.4949859366 0.3966310265
0.4949211254 0.3966310265
0.4948545216 0.3966310265
0.4947860827 0.3966310265
0.4947157652 0.3966310265
0.4946435241 0.3966310265
0.4945693132 0.3966310265
0.4944930849 0.3966310265
0.4944147902 0.3966310265
0.4943343787 0.3966310265
0.4942517985 0.3966310265
0.4941669963 0.3966310265
0.4940799171 0.3966310265
0.4939905045 0.3966310265
0.4938987003 0.3966310265
0.4938044447 0.3966310265
0.4937076763 0.3966310265
0.493608332 0.3966310265
0.4935063466 0.3966310265
0.4934016533 0.3966310265
0.4932941836 0.3966310265
0.4931838666 0.3966310265
0.49307063 0.3966310265
0.4929543989 0.3966310265
0.4928350968 0.3966310265
0.4927126448 0.3966310265
0.4925869621 0.3966310265
0.4924579653 0.3966310265
0.492325569 0.3966310265
0.4921896854 0.3966310265
0.4920502243 0.3966310265
0.4919070932 0.3966310265
0.4917601968 0.3966310265
0.4916094374 0.3966310265
0.4914547148 0.3966310265
0.4912959259 0.3966310265
0.491132965 0.3966310265
0.4909657236 0.3966310265
0.4907940903 0.3966310265
0.4906179506 0.3966310265
0.4904371873 0.3966310265
0.4902516799 0.3966310265
0.490061305 0.3966310265
0.4898659357 0.3966310265
0.489665442 0.3966310265
0.4894596907 0.3966310265
0.4892485448 0.3966310265
0.4890318643 0.3966310265
0.4888095052 0.3966310265
0.4885813201 0.3966310265
0.4883471581 0.3966310265
0.488106864 0.3966310265
0.4878602792 0.3966310265
0.4876072411 0.3966310265
0.487347583 0.3966310265
0.487081134 0.3966310265
0.4868077195 0.3966310265
0.4865271602 0.3966310265
0.4862392728 0.3966310265
0.4859438694 0.3966310265
0.485640758 0.3966310265
0.4853297417 0.3966310265
0.4850106191 0.3966310265
0.4846831843 0.3966310265
0.4843472266 0.3966310265
0.4840025302 0.3966310265
0.4836488748 0.3966310265
0.4832860348 0.3966310265
0.4829137799 0.3966310265
0.4825318744 0.3966310265
0.4821400775 0.3966310265
0.4817381433 0.3966310265
0.4813258204 0.3966310265
0.4809028522 0.3966310265
0.4804689766 0.3966310265
0.480023926 0.3966310265
0.4795674272 0.3966310265
0.4790992015 0.3966310265
0.4786189646 0.3966310265
0.4781264263 0.3966310265
0.4776212909 0.3966310265
0.4771032566 0.3966310265
0.4765720162 0.3966310265
0.4760272563 0.3966310265
0.4754686577 0.3966310265
0.4748958954 0.3966310265
0.4743086384 0.3966310265
0.4737065496 0.3966310265
0.4730892863 0.3966310265
0.4724564995 0.3966310265
0.4718078343 0.3966310265
0.4711429301 0.3966310265
0.4704614201 0.3966310265
0.4697629317 0.3966310265
0.4690470863 0.3966310265
0.4683134996 0.3966310265
0.4675617814 0.3966310265
0.4667915357 0.3966310265
0.4660023609 0.3966310265
0.4651938497 0.3966310265
0.4643655894 0.3966310265
0.4635171615 0.3966310265
0.4626481425 0.3966310265
0.4617581035 0.3966310265
0.4608466104 0.3966310265
0.4599132241 0.3966310265
0.4589575007 0.3966310265
0.4579789915 0.3966310265
0.4569772435 0.3966310265
0.4559517988 0.3966310265
0.4549021959 0.3966310265
0.453827969 0.3966310265
0.4527286485 0.3966310265
0.4516037615 0.3966310265
0.4504528316 0.3966310265
0.4492753795 0.3966310265
0.4480709231 0.3966310265
0.4468389778 0.3966310265
0.445579057 0.3966310265
0.4442906722 0.3966310265
0.4429733332 0.3966310265
0.4416265491 0.3966310265
0.4402498279 0.3966310265
0.4388426773 0.3966310265
0.4374046052 0.3966310265
0.4359351197 0.3966310265
0.4344337301 0.3966310265
0.4328999469 0.3966310265
0.4313332825 0.3966310265
0.4297332516 0.3966310265
0.4280993719 0.3966310265
0.4264311643 0.3966310265
0.4247281539 0.3966310265
0.4229898701 0.3966310265
0.4212158477 0.3966310265
0.4194056269 0.3966310265
0.4175587545 0.3966310265
0.4156747843 0.3966310265
0.4137532777 0.3966310265
0.4117938045 0.3966310265
0.4097959436 0.3966310265
0.4077592835 0.3966310265
0.4056834234 0.3966310265
0.4035679738 0.3966310265
0.4014125572 0.3966310265
0.3992168087 0.3966310265
0.3969803775 0.3966310265
0.3947029267 0.3966310265
0.3923841352 0.3966310265
0.3900236977 0.3966310265
0.3876213258 0.3966310265
0.3851767494 0.3966310265
0.3826897166 0.3966310265
0.3801599954 0.3966310265
0.3775873744 0.3966310265
0.3749716634 0.3966310265
0.3723126947 0.3966310265
0.3696103238 0.3966310265
0.3668644305 0.3966310265
0.3640749195 0.3966310265
0.3612417219 0.3966310265
0.3583647955 0.3966310265
0.3554441262 0.3966310265
0.3524797287 0.3966310265
0.3494716475 0.3966310265
0.3464199579 0.3966310265
0.3433247666 0.3966310265
0.3401862131 0.3966310265
0.3370044703 0.3966310265
0.3337797454 0.3966310265
0.3305122808 0.3966310265
0.3272023549 0.3966310265
0.3238502831 0.3966310265
0.3204564186 0.3966310265
0.317021153 0.3966310265
0.3135449173 0.3966310265
0.3100281824 0.3966310265
0.3064714603 0.3966310265
0.3028753043 0.3966310265
0.2992403097 0.3966310265
0.2955671149 0.3955671149
0.2918564014 0.3918564014
0.2881088948 0.3881088948
0.2843253651 0.3843253651
0.2805066272 0.3805066272
0.2766535413 0.3766535413
0.2727670135 0.3727670135
0.2688479958 0.3688479958
0.2648974867 0.3648974867
0.2609165311 0.3609165311
0.2569062208 0.3569062208
0.2528676945 0.3528676945
0.2488021379 0.3488021379
0.2447107834 0.3447107834
0.2405949105 0.3405949105
0.2364558456 0.3364558456
0.2322949613 0.3322949613
0.2281136769 0.3281136769
0.2239134576 0.3239134576
0.2196958142 0.3196958142
0.2154623026 0.3154623026
0.2112145235 0.3112145235
0.2069541215 0.3069541215
0.2026827846 0.3026827846
0.1984022436 0.2984022436
0.1941142707 0.2941142707
0.1898206792 0.2898206792
0.1855233225 0.2855233225
0.1812240925 0.2812240925
0.176924919 0.276924919
0.1726277684 0.2726277684
0.1683346423 0.2683346423
0.1640475762 0.2640475762
0.159768638 0.259768638
0.1554999268 0.2554999268
0.1512435709 0.2512435709
0.1470017265 0.2470017265
0.1427765758 0.2427765758
0.1385703253 0.2385703253
0.134385204 0.234385204
0.1302234612 0.2302234612
0.1260873651 0.2260873651
0.1219792 0.2219792
0.117901265 0.217901265
0.1138558712 0.2138558712
0.1098453399 0.2098453399
0.105872 0.205872
0.1019381862 0.2019381862
0.09804623606 0.1980462361
0.09419848807 0.1941984881
0.09039727897 0.190397279
0.08664494139 0.1866449414
0.08294380131 0.1829438013
0.07929617556 0.1792961756
0.07570436927 0.1757043693
0.0721706733 0.1721706733
0.06869736166 0.1686973617
0.06528668894 0.1652866889
0.06194088768 0.1619408877
0.05866216577 0.1586621658
0.0554527039 0.1554527039
0.0523146529 0.1523146529
0.04925013122 0.1492501312
0.04626122232 0.1462612223
0.04334997214 0.1433499721
0.0405183866 0.1405183866
0.03776842909 0.1377684291
0.035102018 0.135102018
0.03252102434 0.1325210243
0.03002726932 0.1300272693
0.02762252207 0.1276225221
0.02530849733 0.1253084973
0.02308685325 0.1230868532
0.02095918921 0.1209591892
0.01892704378 0.1189270438
0.01699189261 0.1169918926
0.01515514658 0.1151551466
0.01341814984 0.1134181498
0.01178217808 0.1117821781
0.01024843678 0.1102484368
0.008818059612 0.1088180596
0.007492106911 0.1074921069
0.006271564228 0.1062715642
0.005157341 0.105157341
0.004150269308 0.1041502693
0.003251102748 0.1032511027
0.002460515393 0.1024605154
0.001779100872 0.1017791009
0.001207371555 0.1012073716
0.0007457578479 0.1007457578
0.0003946075987 0.1003946076
0.0001541856198 0.1001541856
2.467332104e-05 0.1000246733
0 0.1


==> figures/fig_time_bistable.dat <==
t  S  q  ell
0 0 -0.15 0
0.0015 0.0001110322276 -0.15 5.551303189e-05
0.003 0.000444119048 -0.15 0.0002220102209
0.0045 0.0009992308744 -0.15 0.0004993659047
0.006 0.001776318399 -0.15 0.0008873708394
0.0075 0.002775312595 -0.15 0.001385732488
0.009 0.003996124728 -0.15 0.001994075423
0.0105 0.005438646356 -0.15 0.002711941847
0.012 0.007102749348 -0.15 0.00353879222
0.0135 0.008988285889 -0.15 0.004474006001
0.015 0.01109508849 -0.15 0.005516882502
0.0165 0.01342297002 -0.15 0.006666641847
0.018 0.0159717237 -0.15 0.007922426036
0.0195 0.01874112313 -0.15 0.009283300119
0.021 0.02173092233 -0.15 0.01074825346
0.0225 0.02494085571 -0.15 0.01231620113
0.024 0.02837063816 -0.15 0.01398598532
0.0255 0.03201996501 -0.15 0.01575637699
0.027 0.03588851213 -0.15 0.01762607741
0.0285 0.03997593587 -0.15 0.01959372
0.03 0.04428187318 -0.15 0.02165787208
0.0315 0.04880594157 -0.15 0.0238170368
0.033 0.05354773919 -0.15 0.02606965509
0.0345 0.05850684484 -0.15 0.02841410774
0.036 0.06368281803 -0.15 0.03084871751
0.0375 0.06907519901 -0.15 0.03337175126
0.039 0.07468350877 -0.15 0.03598142226
0.0405 0.08050724918 -0.15 0.03867589244
0.042 0.08654590292 -0.15 0.04145327472
0.0435 0.0927989336 -0.15 0.04431163545
0.045 0.09926578581 -0.15 0.04724899677
0.0465 0.1059458851 -0.15 0.05026333917
0.048 0.1128386381 -0.15 0.0533526039
0.0495 0.1199434326 -0.15 0.05651469556
0.051 0.1272596375 -0.15 0.05974748461
0.0525 0.1347866029 -0.15 0.06304881
0.054 0.1425236603 -0.15 0.06641648168
0.0555 0.1504701223 -0.15 0.06984828324
0.057 0.1586252831 -0.15 0.07334197451
0.0585 0.1669884184 -0.15 0.07689529414
0.06 0.1755587853 -0.15 0.08050596221
0.0615 0.1843356225 -0.15 0.08417168283
0.063 0.1933181503 -0.15 0.08789014667
0.0645 0.202505571 -0.15 0.09165903358
0.066 0.2118970684 -0.15 0.09547601508
0.0675 0.2214918084 -0.15 0.09933875689
0.069 0.2312889386 0.1532449214 0.1032449214
0.0705 0.2412875889 0.1571921702 0.1071921702
0.072 0.2514868711 0.1611781664 0.1111781664
0.0735 0.2618858792 0.165200577 0.115200577
0.075 0.2724836895 0.1692570754 0.1192570754
0.0765 0.2832793607 0.1733453433 0.1233453433
0.078 0.2942719339 0.1774630735 0.1274630735
0.0795 0.3054604326 0.1816079716 0.1316079716
0.081 0.316843863 0.1857777583 0.1357777583
0.0825 0.3284212139 0.1899701717 0.1399701717
0.084 0.340191457 0.1941829688 0.1441829688
0.0855 0.3521535468 0.1984139281 0.1484139281
0.087 0.3643064208 0.2026608509 0.1526608509
0.0885 0.3766489993 0.2069215634 0.1569215634
0.09 0.3891801862 0.2111939187 0.1611939187
0.0915 0.4018988684 0.2154757979 0.1654757979
0.093 0.414803916 0.2197651122 0.1697651122
0.0945 0.4278941827 0.2240598043 0.1740598043
0.096 0.4411685059 0.2283578499 0.1783578499
0.0975 0.4546257064 0.2326572589 0.1826572589
0.099 0.4682645889 0.2369560771 0.1869560771
0.1005 0.4820839419 0.2412523871 0.1912523871
0.102 0.4960825378 0.2455443096 0.1955443096
0.1035 0.5102591333 0.2498300047 0.1998300047
0.105 0.5246124691 0.2541076726 0.2041076726
0.1065 0.5391412702 0.2583755547 0.2083755547
0.108 0.5538442461 0.2626319345 0.2126319345
0.1095 0.5687200908 0.2668751383 0.2168751383
0.111 0.583767483 0.2711035362 0.2211035362
0.1125 0.598985086 0.2753155423 0.2253155423
0.114 0.6143715482 0.2795096156 0.2295096156
0.1155 0.6299255027 0.2836842604 0.2336842604
0.117 0.6456455682 0.287838027 0.237838027
0.1185 0.661530348 0.2919695115 0.2419695115
0.12 0.6775784314 0.2960773566 0.2460773566
0.1215 0.6937883929 0.3001602517 0.2501602517
0.123 0.7101587924 0.3042169329 0.2542169329
0.1245 0.7266881761 0.3082461832 0.2582461832
0.126 0.7433750755 0.3122468328 0.2622468328
0.1275 0.7602180085 0.3162177586 0.2662177586
0.129 0.777215479 0.3201578844 0.2701578844
0.1305 0.7943659772 0.3240661808 0.2740661808
0.132 0.8116679797 0.3279416648 0.2779416648
0.1335 0.8291199496 0.3317833997 0.2817833997
0.135 0.8467203367 0.3355904949 0.2855904949
0.1365 0.8644675777 0.3393621052 0.2893621052
0.138 0.8823600961 0.3430974308 0.2930974308
0.1395 0.9003963026 0.3467957165 0.2967957165
0.141 0.9185745952 0.3504562515 0.3004562515
0.1425 0.9368933592 0.3540783686 0.3040783686
0.144 0.9553509673 0.3576614441 0.3076614441
0.1455 0.97394578 0.3612048965 0.3112048965
0.147 0.9926761458 0.3647081865 0.3147081865
0.1485 1.011540401 0.3681708159 0.3181708159
0.15 1.030536869 0.371592327 0.321592327
0.1515 1.049663864 0.3749723022 0.3249723022
0.153 1.068919686 0.3783103627 0.3283103627
0.1545 1.088302625 0.3816061681 0.3316061681
0.156 1.107810959 0.3848594153 0.3348594153
0.1575 1.127442955 0.388069838 0.338069838
0.159 1.14719687 0.3912372057 0.3412372057
0.1605 1.167070948 0.3943613226 0.3443613226
0.162 1.187063425 0.3974420272 0.3474420272
0.1635 1.207172525 0.400479191 0.350479191
0.165 1.227396461 0.4034727178 0.3534727178
0.1665 1.247733437 0.4064225427 0.3564225427
0.168 1.268181646 0.4093286312 0.3593286312
0.1695 1.288739273 0.4121909784 0.3621909784
0.171 1.309404491 0.4150096077 0.3650096077
0.1725 1.330175464 0.4177845705 0.3677845705
0.174 1.351050348 0.4205159445 0.3705159445
0.1755 1.372027289 0.4232038334 0.3732038334
0.177 1.393104422 0.4258483657 0.3758483657
0.1785 1.414279877 0.4284496936 0.3784496936
0.18 1.435551771 0.4310079925 0.3810079925
0.1815 1.456918216 0.4335234596 0.3835234596
0.183 1.478377313 0.4359963135 0.3859963135
0.1845 1.499927157 0.4384267929 0.3884267929
0.186 1.521565833 0.4408151557 0.3908151557
0.1875 1.543291419 0.4431616783 0.3931616783
0.189 1.565101986 0.4454666549 0.3954666549
0.1905 1.586995595 0.447730396 0.397730396
0.192 1.608970303 0.4499532281 0.3999532281
0.1935 1.631024158 0.452135493 0.402135493
0.195 1.653155199 0.4542775461 0.4042775461
0.1965 1.675361463 0.4563797566 0.4063797566
0.198 1.697640975 0.4584425062 0.4084425062
0.1995 1.719991758 0.4604661881 0.4104661881
0.201 1.742411826 0.462451207 0.412451207
0.2025 1.764899187 0.4643979774 0.4143979774
0.204 1.787451844 0.4663069236 0.4163069236
0.2055 1.810067793 0.4681784787 0.4181784787
0.207 1.832745027 0.470013084 0.420013084
0.2085 1.855481529 0.4718111879 0.4218111879
0.21 1.878275282 0.4735732461 0.4235732461
0.2115 1.90112426 0.4752997201 0.4252997201
0.213 1.924026433 0.4769910771 0.4269910771
0.2145 1.946979768 0.4786477891 0.4286477891
0.216 1.969982225 0.4802703325 0.4302703325
0.2175 1.993031762 0.4818591875 0.4318591875
0.219 2.01612633 0.4834148374 0.4334148374
0.2205 2.039263879 0.4849377685 0.4349377685
0.222 2.062442353 0.4864284689 0.4364284689
0.2235 2.085659693 0.4878874287 0.4378874287
0.225 2.108913837 0.4893151389 0.4393151389
0.2265 2.13220272 0.4907120917 0.4407120917
0.228 2.155524273 0.4920787792 0.4420787792
0.2295 2.178876424 0.4934156936 0.4434156936
0.231 2.2022571 0.4947233267 0.4447233267
0.2325 2.225664222 0.4960021692 0.4460021692
0.234 2.249095713 0.4972527106 0.4472527106
0.2355 2.27254949 0.4984754389 0.4484754389
0.237 2.296023471 0.4996708402 0.4496708402
0.2385 2.31951557 0.5008393981 0.4508393981
0.24 2.343023701 0.5019815939 0.4519815939
0.2415 2.366545776 0.503097906 0.453097906
0.243 2.390079704 0.5041888096 0.4541888096
0.2445 2.413623397 0.5052547765 0.4552547765
0.246 2.437174761 0.5062962751 0.4562962751
0.2475 2.460731707 0.5073137697 0.4573137697
0.249 2.48429214 0.5083077209 0.4583077209
0.2505 2.507853969 0.5092785847 0.4592785847
0.252 2.5314151 0.5102268127 0.4602268127
0.2535 2.55497344 0.5111528522 0.4611528522
0.255 2.578526898 0.5120571454 0.4620571454
0.2565 2.60207338 0.5129401298 0.4629401298
0.258 2.625610795 0.5138022377 0.4638022377
0.2595 2.649137053 0.5146438962 0.4646438962
0.261 2.672650064 0.5154655273 0.4654655273
0.2625 2.696147739 0.5162675474 0.4662675474
0.264 2.719627991 0.5170503675 0.4670503675
0.2655 2.743088735 0.517814393 0.467814393
0.267 2.766527886 0.5185600237 0.4685600237
0.2685 2.789943362 0.5192876536 0.4692876536
0.27 2.813333084 0.5199976709 0.4699976709
0.2715 2.836694974 0.5206904581 0.4706904581
0.273 2.860026956 0.5213663917 0.4713663917
0.2745 2.883326959 0.5220258425 0.4720258425
0.276 2.906592913 0.522669175 0.472669175
0.2775 2.929822751 0.5232967482 0.4732967482
0.279 2.953014409 0.5239089149 0.4739089149
0.2805 2.976165828 0.5245060219 0.4745060219
0.282 2.999274951 0.5250884102 0.4750884102
0.2835 3.022339726 0.5256564148 0.4756564148
0.285 3.045358103 0.5262103647 0.4762103647
0.2865 3.068328039 0.5267505829 0.4767505829
0.288 3.091247493 0.5272773868 0.4772773868
0.2895 3.114114428 0.5277910875 0.4777910875
0.291 3.136926814 0.5282919907 0.4782919907
0.2925 3.159682625 0.528780396 0.478780396
0.294 3.182379839 0.5292565972 0.4792565972
0.2955 3.20501644 0.5297208826 0.4797208826
0.297 3.227590417 0.5301735346 0.4801735346
0.2985 3.250099766 0.5306148302 0.4806148302
0.3 3.272542486 0.5310450405 0.4810450405
0.3015 3.294916585 0.5314644314 0.4814644314
0.303 3.317220074 0.5318732631 0.4818732631
0.3045 3.339450973 0.5322717906 0.4822717906
0.306 3.361607308 0.5326602632 0.4826602632
0.3075 3.383687109 0.5330389254 0.4830389254
0.309 3.405688417 0.5334080161 0.4834080161
0.3105 3.427609276 0.5337677692 0.4837677692
0.312 3.449447739 0.5341184134 0.4841184134
0.3135 3.471201867 0.5344601727 0.4844601727
0.315 3.492869727 0.5347932658 0.4847932658
0.3165 3.514449394 0.5351179066 0.4851179066
0.318 3.535938952 0.5354343044 0.4854343044
0.3195 3.557336493 0.5357426637 0.4857426637
0.321 3.578640114 0.5360431841 0.4860431841
0.3225 3.599847925 0.536336061 0.486336061
0.324 3.62095804 0.5366214851 0.4866214851
0.3255 3.641968586 0.5368996426 0.4868996426
0.327 3.662877695 0.5371707156 0.4871707156
0.3285 3.683683511 0.5374348817 0.4874348817
0.33 3.704384185 0.5376923144 0.4876923144
0.3315 3.724977879 0.5379431831 0.4879431831
0.333 3.745462763 0.5381876531 0.4881876531
0.3345 3.765837018 0.5384258857 0.4884258857
0.336 3.786098834 0.5386580384 0.4886580384
0.3375 3.806246412 0.5388842648 0.4888842648
0.339 3.826277961 0.5391047149 0.4891047149
0.3405 3.846191702 0.5393195347 0.4893195347
0.342 3.865985867 0.539528867 0.489528867
0.3435 3.885658697 0.5397328508 0.4897328508
0.345 3.905208445 0.5399316217 0.4899316217
0.3465 3.924633374 0.5401253119 0.4901253119
0.348 3.943931759 0.5403140504 0.4903140504
0.3495 3.963101885 0.5404979628 0.4904979628
0.351 3.98214205 0.5406771717 0.4906771717
0.3525 4.001050563 0.5408517964 0.4908517964
0.354 4.019825744 0.5410219532 0.4910219532
0.3555 4.038465925 0.5411877555 0.4911877555
0.357 4.056969451 0.5413493138 0.4913493138
0.3585 4.075334678 0.5415067356 0.4915067356
0.36 4.093559974 0.5416601259 0.4916601259
0.3615 4.111643722 0.5418095866 0.4918095866
0.363 4.129584313 0.5419552172 0.4919552172
0.3645 4.147380156 0.5420971145 0.4920971145
0.366 4.165029669 0.5422353729 0.4922353729
0.3675 4.182531284 0.5423700842 0.4923700842
0.369 4.199883447 0.5425013376 0.4925013376
0.3705 4.217084616 0.5426292204 0.4926292204
0.372 4.234133265 0.5427538171 0.4927538171
0.3735 4.251027877 0.5428752102 0.4928752102
0.375 4.267766953 0.54299348 0.49299348
0.3765 4.284349006 0.5431087045 0.4931087045
0.378 4.300772562 0.5432209597 0.4932209597
0.3795 4.317036164 0.5433303197 0.4933303197
0.381 4.333138366 0.5434368562 0.4934368562
0.3825 4.349077737 0.5435406392 0.4935406392
0.384 4.364852864 0.5436417369 0.4936417369
0.3855 4.380462343 0.5437402155 0.4937402155
0.387 4.395904788 0.5438361393 0.4938361393
0.3885 4.411178829 0.543929571 0.493929571
0.39 4.426283107 0.5440205715 0.4940205715
0.3915 4.441216282 0.5441092 0.4941092
0.393 4.455977026 0.544195514 0.494195514
0.3945 4.47056403 0.5442795695 0.4942795695
0.396 4.484975997 0.5443614209 0.4943614209
0.3975 4.499211646 0.5444411211 0.4944411211
0.399 4.513269714 0.5445187215 0.4945187215
0.4005 4.527148952 0.5445942719 0.4945942719
0.402 4.540848127 0.544667821 0.494667821
0.4035 4.554366022 0.5447394158 0.4947394158
0.405 4.567701436 0.5448091022 0.4948091022
0.4065 4.580853185 0.5448769246 0.4948769246
0.408 4.5938201 0.5449429263 0.4949429263
0.4095 4.60660103 0.5450071491 0.4950071491
0.411 4.61919484 0.5450696338 0.4950696338
0.4125 4.631600411 0.54513042 0.49513042
0.414 4.64381664 0.545189546 0.495189546
0.4155 4.655842444 0.5452470492 0.4952470492
0.417 4.667676753 0.5453029655 0.4953029655
0.4185 4.679318516 0.5453573302 0.4953573302
0.42 4.6907667 0.5454101773 0.4954101773
0.4215 4.702020287 0.5454615397 0.4954615397
0.423 4.713078278 0.5455114495 0.4955114495
0.4245 4.723939691 0.5455599377 0.4955599377
0.426 4.73460356 0.5456070344 0.4956070344
0.4275 4.745068939 0.5456527687 0.4956527687
0.429 4.755334898 0.5456971689 0.4956971689
0.4305 4.765400526 0.5457402624 0.4957402624
0.432 4.775264927 0.5457820755 0.4957820755
0.4335 4.784927226 0.5458226341 0.4958226341
0.435 4.794386564 0.5458619629 0.4958619629
0.4365 4.803642102 0.545900086 0.495900086
0.438 4.812693017 0.5459370266 0.4959370266
0.4395 4.821538505 0.5459728071 0.4959728071
0.441 4.830177781 0.5460074492 0.4960074492
0.4425 4.838610077 0.5460409741 0.4960409741
0.444 4.846834644 0.5460734018 0.4960734018
0.4455 4.854850752 0.546104752 0.496104752
0.447 4.862657688 0.5461350436 0.4961350436
0.4485 4.870254759 0.5461642947 0.4961642947
0.45 4.877641291 0.5461925228 0.4961925228
0.4515 4.884816626 0.546219745 0.496219745
0.453 4.891780129 0.5462459774 0.4962459774
0.4545 4.89853118 0.5462712356 0.4962712356
0.456 4.905069179 0.5462955347 0.4962955347
0.4575 4.911393546 0.5463188892 0.4963188892
0.459 4.917503719 0.5463413129 0.4963413129
0.4605 4.923399156 0.546362819 0.496362819
0.462 4.929079332 0.5463834202 0.4963834202
0.4635 4.934543744 0.5464031288 0.4964031288
0.465 4.939791905 0.5464219563 0.4964219563
0.4665 4.94482335 0.5464399138 0.4964399138
0.468 4.949637631 0.5464570119 0.4964570119
0.4695 4.954234321 0.5464732605 0.4964732605
0.471 4.958613012 0.5464886693 0.4964886693
0.4725 4.962773315 0.5465032471 0.4965032471
0.474 4.966714861 0.5465170026 0.4965170026
0.4755 4.970437298 0.5465299438 0.4965299438
0.477 4.973940297 0.5465420781 0.4965420781
0.4785 4.977223546 0.5465534127 0.4965534127
0.48 4.980286753 0.5465639542 0.4965639542
0.4815 4.983129648 0.5465737086 0.4965737086
0.483 4.985751976 0.5465826817 0.4965826817
0.4845 4.988153506 0.5465908786 0.4965908786
0.486 4.990334023 0.5465983042 0.4965983042
0.4875 4.992293334 0.5466049626 0.4966049626
0.489 4.994031266 0.5466108579 0.4966108579
0.4905 4.995547663 0.5466159933 0.4966159933
0.492 4.996842392 0.5466203718 0.4966203718
0.4935 4.997915336 0.546623996 0.496623996
0.495 4.998766401 0.546626868 0.496626868
0.4965 4.999395511 0.5466289894 0.4966289894
0.498 4.999802611 0.5466303614 0.4966303614
0.4995 4.999987663 0.5466309849 0.4966309849
0.501 4.999950652 0.5466310265 0.4966308602
0.5025 4.999691581 0.5466310265 0.4966299873
0.504 4.999210473 0.5466310265 0.4966283656
0.5055 4.998507371 0.5466310265 0.4966259941
0.507 4.997582337 0.5466310265 0.4966228716
0.5085 4.996435453 0.5466310265 0.4966189962
0.51 4.995066821 0.5466310265 0.4966143657
0.5115 4.993476563 0.5466310265 0.4966089774
0.513 4.99166482 0.5466310265 0.4966028281
0.5145 4.989631753 0.5466310265 0.4965959144
0.516 4.987377542 0.5466310265 0.4965882323
0.5175 4.984902389 0.5466310265 0.4965797771
0.519 4.982206511 0.5466310265 0.4965705442
0.5205 4.97929015 0.5466310265 0.4965605281
0.522 4.976153564 0.5466310265 0.4965497229
0.5235 4.972797032 0.5466310265 0.4965381225
0.525 4.969220851 0.5466310265 0.4965257201
0.5265 4.965425341 0.5466310265 0.4965125083
0.528 4.961410836 0.5466310265 0.4964984796
0.5295 4.957177695 0.5466310265 0.4964836258
0.531 4.952726294 0.5466310265 0.4964679381
0.5325 4.948057027 0.5466310265 0.4964514074
0.534 4.943170309 0.5466310265 0.496434024
0.5355 4.938066575 0.5466310265 0.4964157777
0.537 4.932746277 0.5466310265 0.4963966577
0.5385 4.92720989 0.5466310265 0.4963766529
0.54 4.921457903 0.5466310265 0.4963557514
0.5415 4.915490828 0.5466310265 0.4963339409
0.543 4.909309196 0.5466310265 0.4963112085
0.5445 4.902913554 0.5466310265 0.4962875407
0.546 4.896304473 0.5466310265 0.4962629235
0.5475 4.889482537 0.5466310265 0.4962373422
0.549 4.882448354 0.5466310265 0.4962107817
0.5505 4.875202548 0.5466310265 0.496183226
0.552 4.867745762 0.5466310265 0.4961546588
0.5535 4.86007866 0.5466310265 0.4961250629
0.555 4.852201922 0.5466310265 0.4960944205
0.5565 4.844116248 0.5466310265 0.4960627132
0.558 4.835822356 0.5466310265 0.496029922
0.5595 4.827320983 0.5466310265 0.495996027
0.561 4.818612883 0.5466310265 0.4959610078
0.5625 4.809698831 0.5466310265 0.495924843
0.564 4.800579618 0.5466310265 0.4958875108
0.5655 4.791256055 0.5466310265 0.4958489885
0.567 4.781728969 0.5466310265 0.4958092525
0.5685 4.771999206 0.5466310265 0.4957682785
0.57 4.762067631 0.5466310265 0.4957260414
0.5715 4.751935127 0.5466310265 0.4956825154
0.573 4.741602592 0.5466310265 0.4956376735
0.5745 4.731070945 0.5466310265 0.4955914883
0.576 4.720341122 0.5466310265 0.495543931
0.5775 4.709414075 0.5466310265 0.4954949724
0.579 4.698290775 0.5466310265 0.4954445819
0.5805 4.686972211 0.5466310265 0.4953927282
0.582 4.675459387 0.5466310265 0.495339379
0.5835 4.663753326 0.5466310265 0.4952845009
0.585 4.651855068 0.5466310265 0.4952280595
0.5865 4.639765669 0.5466310265 0.4951700195
0.588 4.627486204 0.5466310265 0.4951103443
0.5895 4.615017764 0.5466310265 0.4950489962
0.591 4.602361456 0.5466310265 0.4949859366
0.5925 4.589518403 0.5466310265 0.4949211254
0.594 4.576489748 0.5466310265 0.4948545216
0.5955 4.563276647 0.5466310265 0.4947860827
0.597 4.549880273 0.5466310265 0.4947157652
0.5985 4.536301818 0.5466310265 0.4946435241
0.6 4.522542486 0.5466310265 0.4945693132
0.6015 4.5086035 0.5466310265 0.4944930849
0.603 4.494486099 0.5466310265 0.4944147902
0.6045 4.480191536 0.5466310265 0.4943343787
0.606 4.46572108 0.5466310265 0.4942517985
0.6075 4.451076018 0.5466310265 0.4941669963
0.609 4.43625765 0.5466310265 0.4940799171
0.6105 4.421267293 0.5466310265 0.4939905045
0.612 4.406106278 0.5466310265 0.4938987003
0.6135 4.390775951 0.5466310265 0.4938044447
0.615 4.375277674 0.5466310265 0.4937076763
0.6165 4.359612825 0.5466310265 0.493608332
0.618 4.343782793 0.5466310265 0.4935063466
0.6195 4.327788987 0.5466310265 0.4934016533
0.621 4.311632825 0.5466310265 0.4932941836
0.6225 4.295315744 0.5466310265 0.4931838666
0.624 4.278839193 0.5466310265 0.49307063
0.6255 4.262204635 0.5466310265 0.4929543989
0.627 4.245413547 0.5466310265 0.4928350968
0.6285 4.228467422 0.5466310265 0.4927126448
0.63 4.211367765 0.5466310265 0.4925869621
0.6315 4.194116094 0.5466310265 0.4924579653
0.633 4.176713941 0.5466310265 0.492325569
0.6345 4.159162854 0.5466310265 0.4921896854
0.636 4.141464389 0.5466310265 0.4920502243
0.6375 4.123620121 0.5466310265 0.4919070932
0.639 4.105631633 0.5466310265 0.4917601968
0.6405 4.087500524 0.5466310265 0.4916094374
0.642 4.069228403 0.5466310265 0.4914547148
0.6435 4.050816895 0.5466310265 0.4912959259
0.645 4.032267634 0.5466310265 0.491132965
0.6465 4.013582268 0.5466310265 0.4909657236
0.648 3.994762458 0.5466310265 0.4907940903
0.6495 3.975809873 0.5466310265 0.4906179506
0.651 3.956726199 0.5466310265 0.4904371873
0.6525 3.93751313 0.5466310265 0.4902516799
0.654 3.918172373 0.5466310265 0.490061305
0.6555 3.898705645 0.5466310265 0.4898659357
0.657 3.879114677 0.5466310265 0.489665442
0.6585 3.859401207 0.5466310265 0.4894596907
0.66 3.839566987 0.5466310265 0.4892485448
0.6615 3.81961378 0.5466310265 0.4890318643
0.663 3.799543357 0.5466310265 0.4888095052
0.6645 3.7793575 0.5466310265 0.4885813201
0.666 3.759058004 0.5466310265 0.4883471581
0.6675 3.738646671 0.5466310265 0.488106864
0.669 3.718125314 0.5466310265 0.4878602792
0.6705 3.697495757 0.5466310265 0.4876072411
0.672 3.67675983 0.5466310265 0.487347583
0.6735 3.655919378 0.5466310265 0.487081134
0.675 3.634976249 0.5466310265 0.4868077195
0.6765 3.613932306 0.5466310265 0.4865271602
0.678 3.592789417 0.5466310265 0.4862392728
0.6795 3.571549459 0.5466310265 0.4859438694
0.681 3.550214321 0.5466310265 0.485640758
0.6825 3.528785897 0.5466310265 0.4853297417
0.684 3.507266089 0.5466310265 0.4850106191
0.6855 3.485656811 0.5466310265 0.4846831843
0.687 3.463959981 0.5466310265 0.4843472266
0.6885 3.442177526 0.5466310265 0.4840025302
0.69 3.420311382 0.5466310265 0.4836488748
0.6915 3.39836349 0.5466310265 0.4832860348
0.693 3.3763358 0.5466310265 0.4829137799
0.6945 3.35423027 0.5466310265 0.4825318744
0.696 3.332048861 0.5466310265 0.4821400775
0.6975 3.309793545 0.5466310265 0.4817381433
0.699 3.287466299 0.5466310265 0.4813258204
0.7005 3.265069105 0.5466310265 0.4809028522
0.702 3.242603954 0.5466310265 0.4804689766
0.7035 3.22007284 0.5466310265 0.480023926
0.705 3.197477765 0.5466310265 0.4795674272
0.7065 3.174820736 0.5466310265 0.4790992015
0.708 3.152103766 0.5466310265 0.4786189646
0.7095 3.129328872 0.5466310265 0.4781264263
0.711 3.106498077 0.5466310265 0.4776212909
0.7125 3.08361341 0.5466310265 0.4771032566
0.714 3.060676902 0.5466310265 0.4765720162
0.7155 3.037690593 0.5466310265 0.4760272563
0.717 3.014656522 0.5466310265 0.4754686577
0.7185 2.991576737 0.5466310265 0.4748958954
0.72 2.968453286 0.5466310265 0.4743086384
0.7215 2.945288226 0.5466310265 0.4737065496
0.723 2.922083612 0.5466310265 0.4730892863
0.7245 2.898841506 0.5466310265 0.4724564995
0.726 2.875563973 0.5466310265 0.4718078343
0.7275 2.85225308 0.5466310265 0.4711429301
0.729 2.828910898 0.5466310265 0.4704614201
0.7305 2.8055395 0.5466310265 0.4697629317
0.732 2.782140962 0.5466310265 0.4690470863
0.7335 2.758717363 0.5466310265 0.4683134996
0.735 2.735270783 0.5466310265 0.4675617814
0.7365 2.711803305 0.5466310265 0.4667915357
0.738 2.688317014 0.5466310265 0.4660023609
0.7395 2.664813995 0.5466310265 0.4651938497
0.741 2.641296336 0.5466310265 0.4643655894
0.7425 2.617766127 0.5466310265 0.4635171615
0.744 2.594225457 0.5466310265 0.4626481425
0.7455 2.570676417 0.5466310265 0.4617581035
0.747 2.547121099 0.5466310265 0.4608466104
0.7485 2.523561596 0.5466310265 0.4599132241
0.75 2.5 0.5466310265 0.4589575007
0.7515 2.476438404 0.5466310265 0.4579789915
0.753 2.452878901 0.5466310265 0.4569772435
0.7545 2.429323583 0.5466310265 0.4559517988
0.756 2.405774543 0.5466310265 0.4549021959
0.7575 2.382233873 0.5466310265 0.453827969
0.759 2.358703664 0.5466310265 0.4527286485
0.7605 2.335186005 0.5466310265 0.4516037615
0.762 2.311682986 0.5466310265 0.4504528316
0.7635 2.288196695 0.5466310265 0.4492753795
0.765 2.264729217 0.5466310265 0.4480709231
0.7665 2.241282637 0.5466310265 0.4468389778
0.768 2.217859038 0.5466310265 0.445579057
0.7695 2.1944605 0.5466310265 0.4442906722
0.771 2.171089102 0.5466310265 0.4429733332
0.7725 2.14774692 0.5466310265 0.4416265491
0.774 2.124436027 0.5466310265 0.4402498279
0.7755 2.101158494 0.5466310265 0.4388426773
0.777 2.077916388 0.5466310265 0.4374046052
0.7785 2.054711774 0.5466310265 0.4359351197
0.78 2.031546714 0.5466310265 0.4344337301
0.7815 2.008423263 0.5466310265 0.4328999469
0.783 1.985343478 0.5466310265 0.4313332825
0.7845 1.962309407 0.5466310265 0.4297332516
0.786 1.939323098 0.5466310265 0.4280993719
0.7875 1.91638659 0.5466310265 0.4264311643
0.789 1.893501923 0.5466310265 0.4247281539
0.7905 1.870671128 0.5466310265 0.4229898701
0.792 1.847896234 0.5466310265 0.4212158477
0.7935 1.825179264 0.5466310265 0.4194056269
0.795 1.802522235 0.5466310265 0.4175587545
0.7965 1.77992716 0.5466310265 0.4156747843
0.798 1.757396046 0.5466310265 0.4137532777
0.7995 1.734930895 0.5466310265 0.4117938045
0.801 1.712533701 0.5466310265 0.4097959436
0.8025 1.690206455 0.5466310265 0.4077592835
0.804 1.667951139 0.5466310265 0.4056834234
0.8055 1.64576973 0.5466310265 0.4035679738
0.807 1.6236642 0.5466310265 0.4014125572
0.8085 1.60163651 0.5466310265 0.3992168087
0.81 1.579688618 0.5466310265 0.3969803775
0.8115 1.557822474 0.5466310265 0.3947029267
0.813 1.536040019 0.5466310265 0.3923841352
0.8145 1.514343189 0.5466310265 0.3900236977
0.816 1.492733911 0.5466310265 0.3876213258
0.8175 1.471214103 0.5466310265 0.3851767494
0.819 1.449785679 0.5466310265 0.3826897166
0.8205 1.428450541 0.5466310265 0.3801599954
0.822 1.407210583 0.5466310265 0.3775873744
0.8235 1.386067694 0.5466310265 0.3749716634
0.825 1.365023751 0.5466310265 0.3723126947
0.8265 1.344080622 0.5466310265 0.3696103238
0.828 1.32324017 0.5466310265 0.3668644305
0.8295 1.302504243 0.5466310265 0.3640749195
0.831 1.281874686 0.5466310265 0.3612417219
0.8325 1.261353329 0.5466310265 0.3583647955
0.834 1.240941996 0.5466310265 0.3554441262
0.8355 1.2206425 0.5466310265 0.3524797287
0.837 1.200456643 0.5466310265 0.3494716475
0.8385 1.18038622 0.5466310265 0.3464199579
0.84 1.160433013 0.5466310265 0.3433247666
0.8415 1.140598793 0.5466310265 0.3401862131
0.843 1.120885323 0.5466310265 0.3370044703
0.8445 1.101294355 0.5466310265 0.3337797454
0.846 1.081827627 0.5466310265 0.3305122808
0.8475 1.06248687 0.5466310265 0.3272023549
0.849 1.043273801 0.5466310265 0.3238502831
0.8505 1.024190127 0.5466310265 0.3204564186
0.852 1.005237542 0.5466310265 0.317021153
0.8535 0.9864177315 0.5466310265 0.3135449173
0.855 0.9677323659 0.5466310265 0.3100281824
0.8565 0.9491831051 0.5466310265 0.3064714603
0.858 0.9307715968 0.5466310265 0.3028753043
0.8595 0.9124994764 0.5466310265 0.2992403097
0.861 0.8943683671 0.5455671149 0.2955671149
0.8625 0.8763798792 0.5418564014 0.2918564014
0.864 0.8585356106 0.5381088948 0.2881088948
0.8655 0.8408371464 0.5343253651 0.2843253651
0.867 0.8232860587 0.5305066272 0.2805066272
0.8685 0.8058839063 0.5266535413 0.2766535413
0.87 0.7886322352 0.5227670135 0.2727670135
0.8715 0.7715325776 0.5188479958 0.2688479958
0.873 0.7545864525 0.5148974867 0.2648974867
0.8745 0.7377953651 0.5109165311 0.2609165311
0.876 0.721160807 0.5069062208 0.2569062208
0.8775 0.7046842556 0.5028676945 0.2528676945
0.879 0.6883671745 0.4988021379 0.2488021379
0.8805 0.6722110132 0.4947107834 0.2447107834
0.882 0.6562172066 0.4905949105 0.2405949105
0.8835 0.6403871755 0.4864558456 0.2364558456
0.885 0.6247223259 0.4822949613 0.2322949613
0.8865 0.6092240494 0.4781136769 0.2281136769
0.888 0.5938937225 0.4739134576 0.2239134576
0.8895 0.578732707 0.4696958142 0.2196958142
0.891 0.5637423495 0.4654623026 0.2154623026
0.8925 0.5489239817 0.4612145235 0.2112145235
0.894 0.5342789197 0.4569541215 0.2069541215
0.8955 0.5198084644 0.4526827846 0.2026827846
0.897 0.5055139012 0.4484022436 0.1984022436
0.8985 0.4913964997 0.4441142707 0.1941142707
0.9 0.4774575141 0.4398206792 0.1898206792
0.9015 0.4636981823 0.4355233225 0.1855233225
0.903 0.4501197267 0.4312240925 0.1812240925
0.9045 0.4367233533 0.426924919 0.176924919
0.906 0.423510252 0.4226277684 0.1726277684
0.9075 0.4104815966 0.4183346423 0.1683346423
0.909 0.3976385443 0.4140475762 0.1640475762
0.9105 0.3849822358 0.409768638 0.159768638
0.912 0.3725137955 0.4054999268 0.1554999268
0.9135 0.3602343308 0.4012435709 0.1512435709
0.915 0.3481449325 0.3970017265 0.1470017265
0.9165 0.3362466744 0.3927765758 0.1427765758
0.918 0.3245406133 0.3885703253 0.1385703253
0.9195 0.3130277892 0.384385204 0.134385204
0.921 0.3017092245 0.3802234612 0.1302234612
0.9225 0.2905859248 0.3760873651 0.1260873651
0.924 0.279658878 0.3719792 0.1219792
0.9255 0.2689290547 0.367901265 0.117901265
0.927 0.258397408 0.3638558712 0.1138558712
0.9285 0.2480648735 0.3598453399 0.1098453399
0.93 0.2379323688 0.355872 0.105872
0.9315 0.2280007941 0.3519381862 0.1019381862
0.933 0.2182710315 0.3480462361 0.09804623606
0.9345 0.2087439452 0.3441984881 0.09419848807
0.936 0.1994203816 0.340397279 0.09039727897
0.9375 0.1903011687 0.3366449414 0.08664494139
0.939 0.1813871167 0.3329438013 0.08294380131
0.9405 0.1726790172 0.3292961756 0.07929617556
0.942 0.1641776439 0.3257043693 0.07570436927
0.9435 0.1558837518 0.3221706733 0.0721706733
0.945 0.1477980776 0.3186973617 0.06869736166
0.9465 0.1399213396 0.3152866889 0.06528668894
0.948 0.1322542375 0.3119408877 0.06194088768
0.9495 0.1247974522 0.3086621658 0.05866216577
0.951 0.1175516462 0.3054527039 0.0554527039
0.9525 0.110517463 0.3023146529 0.0523146529
0.954 0.1036955275 0.2992501312 0.04925013122
0.9555 0.09708644553 0.2962612223 0.04626122232
0.957 0.09069080427 0.2933499721 0.04334997214
0.9585 0.0845091718 0.2905183866 0.0405183866
0.96 0.07854209718 0.2877684291 0.03776842909
0.9615 0.07279011045 0.285102018 0.035102018
0.963 0.06725372254 0.2825210243 0.03252102434
0.9645 0.06193342523 0.2800272693 0.03002726932
0.966 0.05682969108 0.2776225221 0.02762252207
0.9675 0.05194297345 0.2753084973 0.02530849733
0.969 0.04727370639 0.2730868532 0.02308685325
0.9705 0.04282230467 0.2709591892 0.02095918921
0.972 0.03858916368 0.2689270438 0.01892704378
0.9735 0.03457465943 0.2669918926 0.01699189261
0.975 0.03077914851 0.2651551466 0.01515514658
0.9765 0.02720296807 0.2634181498 0.01341814984
0.978 0.02384643576 0.2617821781 0.01178217808
0.9795 0.02070984972 0.2602484368 0.01024843678
0.981 0.01779348858 0.2588180596 0.008818059612
0.9825 0.01509761136 0.2574921069 0.007492106911
0.984 0.01262245755 0.2562715642 0.006271564228
0.9855 0.01036824699 0.255157341 0.005157341
0.987 0.008335179915 0.2541502693 0.004150269308
0.9885 0.006523436919 0.2532511027 0.003251102748
0.99 0.004933178929 0.2524605154 0.002460515393
0.9915 0.003564547201 0.2517791009 0.001779100872
0.993 0.002417663305 0.2512073716 0.001207371555
0.9945 0.001492629113 0.2507457578 0.0007457578479
0.996 0.0007895267918 0.2503946076 0.0003946075987
0.9975 0.0003084187958 0.2501541856 0.0001541856198
0.999 4.934785966e-05 0.2500246733 2.467332104e-05
1 0 0.25 0


==> figures/fig_time_irr.dat <==
t  S  q  ell
0 0 0 0
0.0015 0.0001110322276 0 5.551303189e-05
0.003 0.000444119048 0 0.0002220102209
0.0045 0.0009992308744 0 0.0004993659047
0.006 0.001776318399 0 0.0008873708394
0.0075 0.002775312595 0 0.001385732488
0.009 0.003996124728 0 0.001994075423
0.0105 0.005438646356 0 0.002711941847
0.012 0.007102749348 0 0.00353879222
0.0135 0.008988285889 0 0.004474006001
0.015 0.01109508849 0 0.005516882502
0.0165 0.01342297002 0 0.006666641847
0.018 0.0159717237 0 0.007922426036
0.0195 0.01874112313 0 0.009283300119
0.021 0.02173092233 0 0.01074825346
0.0225 0.02494085571 0 0.01231620113
0.024 0.02837063816 0 0.01398598532
0.0255 0.03201996501 0 0.01575637699
0.027 0.03588851213 0 0.01762607741
0.0285 0.03997593587 0 0.01959372
0.03 0.04428187318 0 0.02165787208
0.0315 0.04880594157 0 0.0238170368
0.033 0.05354773919 0 0.02606965509
0.0345 0.05850684484 0 0.02841410774
0.036 0.06368281803 0 0.03084871751
0.0375 0.06907519901 0 0.03337175126
0.039 0.07468350877 0 0.03598142226
0.0405 0.08050724918 0 0.03867589244
0.042 0.08654590292 0 0.04145327472
0.0435 0.0927989336 0 0.04431163545
0.045 0.09926578581 0 0.04724899677
0.0465 0.1059458851 0 0.05026333917
0.048 0.1128386381 0 0.0533526039
0.0495 0.1199434326 0 0.05651469556
0.051 0.1272596375 0 0.05974748461
0.0525 0.1347866029 0 0.06304881
0.054 0.1425236603 0 0.06641648168
0.0555 0.1504701223 0 0.06984828324
0.057 0.1586252831 0 0.07334197451
0.0585 0.1669884184 0 0.07689529414
0.06 0.1755587853 0 0.08050596221
0.0615 0.1843356225 0 0.08417168283
0.063 0.1933181503 0 0.08789014667
0.0645 0.202505571 0 0.09165903358
0.066 0.2118970684 0 0.09547601508
0.0675 0.2214918084 0 0.09933875689
0.069 0.2312889386 0 0.1032449214
0.0705 0.2412875889 0 0.1071921702
0.072 0.2514868711 0 0.1111781664
0.0735 0.2618858792 0 0.115200577
0.075 0.2724836895 0 0.1192570754
0.0765 0.2832793607 0 0.1233453433
0.078 0.2942719339 0 0.1274630735
0.0795 0.3054604326 0 0.1316079716
0.081 0.316843863 0 0.1357777583
0.0825 0.3284212139 0 0.1399701717
0.084 0.340191457 0 0.1441829688
0.0855 0.3521535468 0 0.1484139281
0.087 0.3643064208 0 0.1526608509
0.0885 0.3766489993 0 0.1569215634
0.09 0.3891801862 0 0.1611939187
0.0915 0.4018988684 0 0.1654757979
0.093 0.414803916 0 0.1697651122
0.0945 0.4278941827 0 0.1740598043
0.096 0.4411685059 0 0.1783578499
0.0975 0.4546257064 0 0.1826572589
0.099 0.4682645889 0 0.1869560771
0.1005 0.4820839419 0 0.1912523871
0.102 0.4960825378 0 0.1955443096
0.1035 0.5102591333 0 0.1998300047
0.105 0.5246124691 0 0.2041076726
0.1065 0.5391412702 0 0.2083755547
0.108 0.5538442461 0 0.2126319345
0.1095 0.5687200908 0 0.2168751383
0.111 0.583767483 0 0.2211035362
0.1125 0.598985086 0 0.2253155423
0.114 0.6143715482 0 0.2295096156
0.1155 0.6299255027 0 0.2336842604
0.117 0.6456455682 0 0.237838027
0.1185 0.661530348 0 0.2419695115
0.12 0.6775784314 0 0.2460773566
0.1215 0.6937883929 0 0.2501602517
0.123 0.7101587924 0 0.2542169329
0.1245 0.7266881761 0 0.2582461832
0.126 0.7433750755 0 0.2622468328
0.1275 0.7602180085 0 0.2662177586
0.129 0.777215479 0 0.2701578844
0.1305 0.7943659772 0 0.2740661808
0.132 0.8116679797 0 0.2779416648
0.1335 0.8291199496 0 0.2817833997
0.135 0.8467203367 0 0.2855904949
0.1365 0.8644675777 0 0.2893621052
0.138 0.8823600961 0 0.2930974308
0.1395 0.9003963026 0 0.2967957165
0.141 0.9185745952 0.0004562514623 0.3004562515
0.1425 0.9368933592 0.004078368642 0.3040783686
0.144 0.9553509673 0.00766144411 0.3076614441
0.1455 0.97394578 0.01120489653 0.3112048965
0.147 0.9926761458 0.01470818649 0.3147081865
0.1485 1.011540401 0.01817081586 0.3181708159
0.15 1.030536869 0.02159232703 0.321592327
0.1515 1.049663864 0.02497230222 0.3249723022
0.153 1.068919686 0.02831036273 0.3283103627
0.1545 1.088302625 0.03160616808 0.3316061681
0.156 1.107810959 0.0348594153 0.3348594153
0.1575 1.127442955 0.03806983802 0.338069838
0.159 1.14719687 0.04123720567 0.3412372057
0.1605 1.167070948 0.0443613226 0.3443613226
0.162 1.187063425 0.0474420272 0.3474420272
0.1635 1.207172525 0.050479191 0.350479191
0.165 1.227396461 0.05347271779 0.3534727178
0.1665 1.247733437 0.05642254268 0.3564225427
0.168 1.268181646 0.0593286312 0.3593286312
0.1695 1.288739273 0.06219097836 0.3621909784
0.171 1.309404491 0.06500960772 0.3650096077
0.1725 1.330175464 0.06778457048 0.3677845705
0.174 1.351050348 0.0705159445 0.3705159445
0.1755 1.372027289 0.07320383342 0.3732038334
0.177 1.393104422 0.07584836567 0.3758483657
0.1785 1.414279877 0.07844969359 0.3784496936
0.18 1.435551771 0.08100799246 0.3810079925
0.1815 1.456918216 0.08352345962 0.3835234596
0.183 1.478377313 0.08599631354 0.3859963135
0.1845 1.499927157 0.08842679288 0.3884267929
0.186 1.521565833 0.09081515567 0.3908151557
0.1875 1.543291419 0.09316167833 0.3931616783
0.189 1.565101986 0.09546665486 0.3954666549
0.1905 1.586995595 0.09773039595 0.397730396
0.192 1.608970303 0.09995322814 0.3999532281
0.1935 1.631024158 0.102135493 0.402135493
0.195 1.653155199 0.1042775461 0.4042775461
0.1965 1.675361463 0.1063797566 0.4063797566
0.198 1.697640975 0.1084425062 0.4084425062
0.1995 1.719991758 0.1104661881 0.4104661881
0.201 1.742411826 0.112451207 0.412451207
0.2025 1.764899187 0.1143979774 0.4143979774
0.204 1.787451844 0.1163069236 0.4163069236
0.2055 1.810067793 0.1181784787 0.4181784787
0.207 1.832745027 0.120013084 0.420013084
0.2085 1.855481529 0.1218111879 0.4218111879
0.21 1.878275282 0.1235732461 0.4235732461
0.2115 1.90112426 0.1252997201 0.4252997201
0.213 1.924026433 0.1269910771 0.4269910771
0.2145 1.946979768 0.1286477891 0.4286477891
0.216 1.969982225 0.1302703325 0.4302703325
0.2175 1.993031762 0.1318591875 0.4318591875
0.219 2.01612633 0.1334148374 0.4334148374
0.2205 2.039263879 0.1349377685 0.4349377685
0.222 2.062442353 0.1364284689 0.4364284689
0.2235 2.085659693 0.1378874287 0.4378874287
0.225 2.108913837 0.1393151389 0.4393151389
0.2265 2.13220272 0.1407120917 0.4407120917
0.228 2.155524273 0.1420787792 0.4420787792
0.2295 2.178876424 0.1434156936 0.4434156936
0.231 2.2022571 0.1447233267 0.4447233267
0.2325 2.225664222 0.1460021692 0.4460021692
0.234 2.249095713 0.1472527106 0.4472527106
0.2355 2.27254949 0.1484754389 0.4484754389
0.237 2.296023471 0.1496708402 0.4496708402
0.2385 2.31951557 0.1508393981 0.4508393981
0.24 2.343023701 0.1519815939 0.4519815939
0.2415 2.366545776 0.153097906 0.453097906
0.243 2.390079704 0.1541888096 0.4541888096
0.2445 2.413623397 0.1552547765 0.4552547765
0.246 2.437174761 0.1562962751 0.4562962751
0.2475 2.460731707 0.1573137697 0.4573137697
0.249 2.48429214 0.1583077209 0.4583077209
0.2505 2.507853969 0.1592785847 0.4592785847
0.252 2.5314151 0.1602268127 0.4602268127
0.2535 2.55497344 0.1611528522 0.4611528522
0.255 2.578526898 0.1620571454 0.4620571454
0.2565 2.60207338 0.1629401298 0.4629401298
0.258 2.625610795 0.1638022377 0.4638022377
0.2595 2.649137053 0.1646438962 0.4646438962
0.261 2.672650064 0.1654655273 0.4654655273
0.2625 2.696147739 0.1662675474 0.4662675474
0.264 2.719627991 0.1670503675 0.4670503675
0.2655 2.743088735 0.167814393 0.467814393
0.267 2.766527886 0.1685600237 0.4685600237
0.2685 2.789943362 0.1692876536 0.4692876536
0.27 2.813333084 0.1699976709 0.4699976709
0.2715 2.836694974 0.1706904581 0.4706904581
0.273 2.860026956 0.1713663917 0.4713663917
0.2745 2.883326959 0.1720258425 0.4720258425
0.276 2.906592913 0.172669175 0.472669175
0.2775 2.929822751 0.1732967482 0.4732967482
0.279 2.953014409 0.1739089149 0.4739089149
0.2805 2.976165828 0.1745060219 0.4745060219
0.282 2.999274951 0.1750884102 0.4750884102
0.2835 3.022339726 0.1756564148 0.4756564148
0.285 3.045358103 0.1762103647 0.4762103647
0.2865 3.068328039 0.1767505829 0.4767505829
0.288 3.091247493 0.1772773868 0.4772773868
0.2895 3.114114428 0.1777910875 0.4777910875
0.291 3.136926814 0.1782919907 0.4782919907
0.2925 3.159682625 0.178780396 0.478780396
0.294 3.182379839 0.1792565972 0.4792565972
0.2955 3.20501644 0.1797208826 0.4797208826
0.297 3.227590417 0.1801735346 0.4801735346
0.2985 3.250099766 0.1806148302 0.4806148302
0.3 3.272542486 0.1810450405 0.4810450405
0.3015 3.294916585 0.1814644314 0.4814644314
0.303 3.317220074 0.1818732631 0.4818732631
0.3045 3.339450973 0.1822717906 0.4822717906
0.306 3.361607308 0.1826602632 0.4826602632
0.3075 3.383687109 0.1830389254 0.4830389254
0.309 3.405688417 0.1834080161 0.4834080161
0.3105 3.427609276 0.1837677692 0.4837677692
0.312 3.449447739 0.1841184134 0.4841184134
0.3135 3.471201867 0.1844601727 0.4844601727
0.315 3.492869727 0.1847932658 0.4847932658
0.3165 3.514449394 0.1851179066 0.4851179066
0.318 3.535938952 0.1854343044 0.4854343044
0.3195 3.557336493 0.1857426637 0.4857426637
0.321 3.578640114 0.1860431841 0.4860431841
0.3225 3.599847925 0.186336061 0.486336061
0.324 3.62095804 0.1866214851 0.4866214851
0.3255 3.641968586 0.1868996426 0.4868996426
0.327 3.662877695 0.1871707156 0.4871707156
0.3285 3.683683511 0.1874348817 0.4874348817
0.33 3.704384185 0.1876923144 0.4876923144
0.3315 3.724977879 0.1879431831 0.4879431831
0.333 3.745462763 0.1881876531 0.4881876531
0.3345 3.765837018 0.1884258857 0.4884258857
0.336 3.786098834 0.1886580384 0.4886580384
0.3375 3.806246412 0.1888842648 0.4888842648
0.339 3.826277961 0.1891047149 0.4891047149
0.3405 3.846191702 0.1893195347 0.4893195347
0.342 3.865985867 0.189528867 0.489528867
0.3435 3.885658697 0.1897328508 0.4897328508
0.345 3.905208445 0.1899316217 0.4899316217
0.3465 3.924633374 0.1901253119 0.4901253119
0.348 3.943931759 0.1903140504 0.4903140504
0.3495 3.963101885 0.1904979628 0.4904979628
0.351 3.98214205 0.1906771717 0.4906771717
0.3525 4.001050563 0.1908517964 0.4908517964
0.354 4.019825744 0.1910219532 0.4910219532
0.3555 4.038465925 0.1911877555 0.4911877555
0.357 4.056969451 0.1913493138 0.4913493138
0.3585 4.075334678 0.1915067356 0.4915067356
0.36 4.093559974 0.1916601259 0.4916601259
0.3615 4.111643722 0.1918095866 0.4918095866
0.363 4.129584313 0.1919552172 0.4919552172
0.3645 4.147380156 0.1920971145 0.4920971145
0.366 4.165029669 0.1922353729 0.4922353729
0.3675 4.182531284 0.1923700842 0.4923700842
0.369 4.199883447 0.1925013376 0.4925013376
0.3705 4.217084616 0.1926292204 0.4926292204
0.372 4.234133265 0.1927538171 0.4927538171
0.3735 4.251027877 0.1928752102 0.4928752102
0.375 4.267766953 0.19299348 0.49299348
0.3765 4.284349006 0.1931087045 0.4931087045
0.378 4.300772562 0.1932209597 0.4932209597
0.3795 4.317036164 0.1933303197 0.4933303197
0.381 4.333138366 0.1934368562 0.4934368562
0.3825 4.349077737 0.1935406392 0.4935406392
0.384 4.364852864 0.1936417369 0.4936417369
0.3855 4.380462343 0.1937402155 0.4937402155
0.387 4.395904788 0.1938361393 0.4938361393
0.3885 4.411178829 0.193929571 0.493929571
0.39 4.426283107 0.1940205715 0.4940205715
0.3915 4.441216282 0.1941092 0.4941092
0.393 4.455977026 0.194195514 0.494195514
0.3945 4.47056403 0.1942795695 0.4942795695
0.396 4.484975997 0.1943614209 0.4943614209
0.3975 4.499211646 0.1944411211 0.4944411211
0.399 4.513269714 0.1945187215 0.4945187215
0.4005 4.527148952 0.1945942719 0.4945942719
0.402 4.540848127 0.194667821 0.494667821
0.4035 4.554366022 0.1947394158 0.4947394158
0.405 4.567701436 0.1948091022 0.4948091022
0.4065 4.580853185 0.1948769246 0.4948769246
0.408 4.5938201 0.1949429263 0.4949429263
0.4095 4.60660103 0.1950071491 0.4950071491
0.411 4.61919484 0.1950696338 0.4950696338
0.4125 4.631600411 0.19513042 0.49513042
0.414 4.64381664 0.195189546 0.495189546
0.4155 4.655842444 0.1952470492 0.4952470492
0.417 4.667676753 0.1953029655 0.4953029655
0.4185 4.679318516 0.1953573302 0.4953573302
0.42 4.6907667 0.1954101773 0.4954101773
0.4215 4.702020287 0.1954615397 0.4954615397
0.423 4.713078278 0.1955114495 0.4955114495
0.4245 4.723939691 0.1955599377 0.4955599377
0.426 4.73460356 0.1956070344 0.4956070344
0.4275 4.745068939 0.1956527687 0.4956527687
0.429 4.755334898 0.1956971689 0.4956971689
0.4305 4.765400526 0.1957402624 0.4957402624
0.432 4.775264927 0.1957820755 0.4957820755
0.4335 4.784927226 0.1958226341 0.4958226341
0.435 4.794386564 0.1958619629 0.4958619629
0.4365 4.803642102 0.195900086 0.495900086
0.438 4.812693017 0.1959370266 0.4959370266
0.4395 4.821538505 0.1959728071 0.4959728071
0.441 4.830177781 0.1960074492 0.4960074492
0.4425 4.838610077 0.1960409741 0.4960409741
0.444 4.846834644 0.1960734018 0.4960734018
0.4455 4.854850752 0.196104752 0.496104752
0.447 4.862657688 0.1961350436 0.4961350436
0.4485 4.870254759 0.1961642947 0.4961642947
0.45 4.877641291 0.1961925228 0.4961925228
0.4515 4.884816626 0.196219745 0.496219745
0.453 4.891780129 0.1962459774 0.4962459774
0.4545 4.89853118 0.1962712356 0.4962712356
0.456 4.905069179 0.1962955347 0.4962955347
0.4575 4.911393546 0.1963188892 0.4963188892
0.459 4.917503719 0.1963413129 0.4963413129
0.4605 4.923399156 0.196362819 0.496362819
0.462 4.929079332 0.1963834202 0.4963834202
0.4635 4.934543744 0.1964031288 0.4964031288
0.465 4.939791905 0.1964219563 0.4964219563
0.4665 4.94482335 0.1964399138 0.4964399138
0.468 4.949637631 0.1964570119 0.4964570119
0.4695 4.954234321 0.1964732605 0.4964732605
0.471 4.958613012 0.1964886693 0.4964886693
0.4725 4.962773315 0.1965032471 0.4965032471
0.474 4.966714861 0.1965170026 0.4965170026
0.4755 4.970437298 0.1965299438 0.4965299438
0.477 4.973940297 0.1965420781 0.4965420781
0.4785 4.977223546 0.1965534127 0.4965534127
0.48 4.980286753 0.1965639542 0.4965639542
0.4815 4.983129648 0.1965737086 0.4965737086
0.483 4.985751976 0.1965826817 0.4965826817
0.4845 4.988153506 0.1965908786 0.4965908786
0.486 4.990334023 0.1965983042 0.4965983042
0.4875 4.992293334 0.1966049626 0.4966049626
0.489 4.994031266 0.1966108579 0.4966108579
0.4905 4.995547663 0.1966159933 0.4966159933
0.492 4.996842392 0.1966203718 0.4966203718
0.4935 4.997915336 0.196623996 0.496623996
0.495 4.998766401 0.196626868 0.496626868
0.4965 4.999395511 0.1966289894 0.4966289894
0.498 4.999802611 0.1966303614 0.4966303614
0.4995 4.999987663 0.1966309849 0.4966309849
0.501 4.999950652 0.1966310265 0.4966308602
0.5025 4.999691581 0.1966310265 0.4966299873
0.504 4.999210473 0.1966310265 0.4966283656
0.5055 4.998507371 0.1966310265 0.4966259941
0.507 4.997582337 0.1966310265 0.4966228716
0.5085 4.996435453 0.1966310265 0.4966189962
0.51 4.995066821 0.1966310265 0.4966143657
0.5115 4.993476563 0.1966310265 0.4966089774
0.513 4.99166482 0.1966310265 0.4966028281
0.5145 4.989631753 0.1966310265 0.4965959144
0.516 4.987377542 0.1966310265 0.4965882323
0.5175 4.984902389 0.1966310265 0.4965797771
0.519 4.982206511 0.1966310265 0.4965705442
0.5205 4.97929015 0.1966310265 0.4965605281
0.522 4.976153564 0.1966310265 0.4965497229
0.5235 4.972797032 0.1966310265 0.4965381225
0.525 4.969220851 0.1966310265 0.4965257201
0.5265 4.965425341 0.1966310265 0.4965125083
0.528 4.961410836 0.1966310265 0.4964984796
0.5295 4.957177695 0.1966310265 0.4964836258
0.531 4.952726294 0.1966310265 0.4964679381
0.5325 4.948057027 0.1966310265 0.4964514074
0.534 4.943170309 0.1966310265 0.496434024
0.5355 4.938066575 0.1966310265 0.4964157777
0.537 4.932746277 0.1966310265 0.4963966577
0.5385 4.92720989 0.1966310265 0.4963766529
0.54 4.921457903 0.1966310265 0.4963557514
0.5415 4.915490828 0.1966310265 0.4963339409
0.543 4.909309196 0.1966310265 0.4963112085
0.5445 4.902913554 0.1966310265 0.4962875407
0.546 4.896304473 0.1966310265 0.4962629235
0.5475 4.889482537 0.1966310265 0.4962373422
0.549 4.882448354 0.1966310265 0.4962107817
0.5505 4.875202548 0.1966310265 0.496183226
0.552 4.867745762 0.1966310265 0.4961546588
0.5535 4.86007866 0.1966310265 0.4961250629
0.555 4.852201922 0.1966310265 0.4960944205
0.5565 4.844116248 0.1966310265 0.4960627132
0.558 4.835822356 0.1966310265 0.496029922
0.5595 4.827320983 0.1966310265 0.495996027
0.561 4.818612883 0.1966310265 0.4959610078
0.5625 4.809698831 0.1966310265 0.495924843
0.564 4.800579618 0.1966310265 0.4958875108
0.5655 4.791256055 0.1966310265 0.4958489885
0.567 4.781728969 0.1966310265 0.4958092525
0.5685 4.771999206 0.1966310265 0.4957682785
0.57 4.762067631 0.1966310265 0.4957260414
0.5715 4.751935127 0.1966310265 0.4956825154
0.573 4.741602592 0.1966310265 0.4956376735
0.5745 4.731070945 0.1966310265 0.4955914883
0.576 4.720341122 0.1966310265 0.495543931
0.5775 4.709414075 0.1966310265 0.4954949724
0.579 4.698290775 0.1966310265 0.4954445819
0.5805 4.686972211 0.1966310265 0.4953927282
0.582 4.675459387 0.1966310265 0.495339379
0.5835 4.663753326 0.1966310265 0.4952845009
0.585 4.651855068 0.1966310265 0.4952280595
0.5865 4.639765669 0.1966310265 0.4951700195
0.588 4.627486204 0.1966310265 0.4951103443
0.5895 4.615017764 0.1966310265 0.4950489962
0.591 4.602361456 0.1966310265 0.4949859366
0.5925 4.589518403 0.1966310265 0.4949211254
0.594 4.576489748 0.1966310265 0.4948545216
0.5955 4.563276647 0.1966310265 0.4947860827
0.597 4.549880273 0.1966310265 0.4947157652
0.5985 4.536301818 0.1966310265 0.4946435241
0.6 4.522542486 0.1966310265 0.4945693132
0.6015 4.5086035 0.1966310265 0.4944930849
0.603 4.494486099 0.1966310265 0.4944147902
0.6045 4.480191536 0.1966310265 0.4943343787
0.606 4.46572108 0.1966310265 0.4942517985
0.6075 4.451076018 0.1966310265 0.4941669963
0.609 4.43625765 0.1966310265 0.4940799171
0.6105 4.421267293 0.1966310265 0.4939905045
0.612 4.406106278 0.1966310265 0.4938987003
0.6135 4.390775951 0.1966310265 0.4938044447
0.615 4.375277674 0.1966310265 0.4937076763
0.6165 4.359612825 0.1966310265 0.493608332
0.618 4.343782793 0.1966310265 0.4935063466
0.6195 4.327788987 0.1966310265 0.4934016533
0.621 4.311632825 0.1966310265 0.4932941836
0.6225 4.295315744 0.1966310265 0.4931838666
0.624 4.278839193 0.1966310265 0.49307063
0.6255 4.262204635 0.1966310265 0.4929543989
0.627 4.245413547 0.1966310265 0.4928350968
0.6285 4.228467422 0.1966310265 0.4927126448
0.63 4.211367765 0.1966310265 0.4925869621
0.6315 4.194116094 0.1966310265 0.4924579653
0.633 4.176713941 0.1966310265 0.492325569
0.6345 4.159162854 0.1966310265 0.4921896854
0.636 4.141464389 0.1966310265 0.4920502243
0.6375 4.123620121 0.1966310265 0.4919070932
0.639 4.105631633 0.1966310265 0.4917601968
0.6405 4.087500524 0.1966310265 0.4916094374
0.642 4.069228403 0.1966310265 0.4914547148
0.6435 4.050816895 0.1966310265 0.4912959259
0.645 4.032267634 0.1966310265 0.491132965
0.6465 4.013582268 0.1966310265 0.4909657236
0.648 3.994762458 0.1966310265 0.4907940903
0.6495 3.975809873 0.1966310265 0.4906179506
0.651 3.956726199 0.1966310265 0.4904371873
0.6525 3.93751313 0.1966310265 0.4902516799
0.654 3.918172373 0.1966310265 0.490061305
0.6555 3.898705645 0.1966310265 0.4898659357
0.657 3.879114677 0.1966310265 0.489665442
0.6585 3.859401207 0.1966310265 0.4894596907
0.66 3.839566987 0.1966310265 0.4892485448
0.6615 3.81961378 0.1966310265 0.4890318643
0.663 3.799543357 0.1966310265 0.4888095052
0.6645 3.7793575 0.1966310265 0.4885813201
0.666 3.759058004 0.1966310265 0.4883471581
0.6675 3.738646671 0.1966310265 0.488106864
0.669 3.718125314 0.1966310265 0.4878602792
0.6705 3.697495757 0.1966310265 0.4876072411
0.672 3.67675983 0.1966310265 0.487347583
0.6735 3.655919378 0.1966310265 0.487081134
0.675 3.634976249 0.1966310265 0.4868077195
0.6765 3.613932306 0.1966310265 0.4865271602
0.678 3.592789417 0.1966310265 0.4862392728
0.6795 3.571549459 0.1966310265 0.4859438694
0.681 3.550214321 0.1966310265 0.485640758
0.6825 3.528785897 0.1966310265 0.4853297417
0.684 3.507266089 0.1966310265 0.4850106191
0.6855 3.485656811 0.1966310265 0.4846831843
0.687 3.463959981 0.1966310265 0.4843472266
0.6885 3.442177526 0.1966310265 0.4840025302
0.69 3.420311382 0.1966310265 0.4836488748
0.6915 3.39836349 0.1966310265 0.4832860348
0.693 3.3763358 0.1966310265 0.4829137799
0.6945 3.35423027 0.1966310265 0.4825318744
0.696 3.332048861 0.1966310265 0.4821400775
0.6975 3.309793545 0.1966310265 0.4817381433
0.699 3.287466299 0.1966310265 0.4813258204
0.7005 3.265069105 0.1966310265 0.4809028522
0.702 3.242603954 0.1966310265 0.4804689766
0.7035 3.22007284 0.1966310265 0.480023926
0.705 3.197477765 0.1966310265 0.4795674272
0.7065 3.174820736 0.1966310265 0.4790992015
0.708 3.152103766 0.1966310265 0.4786189646
0.7095 3.129328872 0.1966310265 0.4781264263
0.711 3.106498077 0.1966310265 0.4776212909
0.7125 3.08361341 0.1966310265 0.4771032566
0.714 3.060676902 0.1966310265 0.4765720162
0.7155 3.037690593 0.1966310265 0.4760272563
0.717 3.014656522 0.1966310265 0.4754686577
0.7185 2.991576737 0.1966310265 0.4748958954
0.72 2.968453286 0.1966310265 0.4743086384
0.7215 2.945288226 0.1966310265 0.4737065496
0.723 2.922083612 0.1966310265 0.4730892863
0.7245 2.898841506 0.1966310265 0.4724564995
0.726 2.875563973 0.1966310265 0.4718078343
0.7275 2.85225308 0.1966310265 0.4711429301
0.729 2.828910898 0.1966310265 0.4704614201
0.7305 2.8055395 0.1966310265 0.4697629317
0.732 2.782140962 0.1966310265 0.4690470863
0.7335 2.758717363 0.1966310265 0.4683134996
0.735 2.735270783 0.1966310265 0.4675617814
0.7365 2.711803305 0.1966310265 0.4667915357
0.738 2.688317014 0.1966310265 0.4660023609
0.7395 2.664813995 0.1966310265 0.4651938497
0.741 2.641296336 0.1966310265 0.4643655894
0.7425 2.617766127 0.1966310265 0.4635171615
0.744 2.594225457 0.1966310265 0.4626481425
0.7455 2.570676417 0.1966310265 0.4617581035
0.747 2.547121099 0.1966310265 0.4608466104
0.7485 2.523561596 0.1966310265 0.4599132241
0.75 2.5 0.1966310265 0.4589575007
0.7515 2.476438404 0.1966310265 0.4579789915
0.753 2.452878901 0.1966310265 0.4569772435
0.7545 2.429323583 0.1966310265 0.4559517988
0.756 2.405774543 0.1966310265 0.4549021959
0.7575 2.382233873 0.1966310265 0.453827969
0.759 2.358703664 0.1966310265 0.4527286485
0.7605 2.335186005 0.1966310265 0.4516037615
0.762 2.311682986 0.1966310265 0.4504528316
0.7635 2.288196695 0.1966310265 0.4492753795
0.765 2.264729217 0.1966310265 0.4480709231
0.7665 2.241282637 0.1966310265 0.4468389778
0.768 2.217859038 0.1966310265 0.445579057
0.7695 2.1944605 0.1966310265 0.4442906722
0.771 2.171089102 0.1966310265 0.4429733332
0.7725 2.14774692 0.1966310265 0.4416265491
0.774 2.124436027 0.1966310265 0.4402498279
0.7755 2.101158494 0.1966310265 0.4388426773
0.777 2.077916388 0.1966310265 0.4374046052
0.7785 2.054711774 0.1966310265 0.4359351197
0.78 2.031546714 0.1966310265 0.4344337301
0.7815 2.008423263 0.1966310265 0.4328999469
0.783 1.985343478 0.1966310265 0.4313332825
0.7845 1.962309407 0.1966310265 0.4297332516
0.786 1.939323098 0.1966310265 0.4280993719
0.7875 1.91638659 0.1966310265 0.4264311643
0.789 1.893501923 0.1966310265 0.4247281539
0.7905 1.870671128 0.1966310265 0.4229898701
0.792 1.847896234 0.1966310265 0.4212158477
0.7935 1.825179264 0.1966310265 0.4194056269
0.795 1.802522235 0.1966310265 0.4175587545
0.7965 1.77992716 0.1966310265 0.4156747843
0.798 1.757396046 0.1966310265 0.4137532777
0.7995 1.734930895 0.1966310265 0.4117938045
0.801 1.712533701 0.1966310265 0.4097959436
0.8025 1.690206455 0.1966310265 0.4077592835
0.804 1.667951139 0.1966310265 0.4056834234
0.8055 1.64576973 0.1966310265 0.4035679738
0.807 1.6236642 0.1966310265 0.4014125572
0.8085 1.60163651 0.1966310265 0.3992168087
0.81 1.579688618 0.1966310265 0.3969803775
0.8115 1.557822474 0.1966310265 0.3947029267
0.813 1.536040019 0.1966310265 0.3923841352
0.8145 1.514343189 0.1966310265 0.3900236977
0.816 1.492733911 0.1966310265 0.3876213258
0.8175 1.471214103 0.1966310265 0.3851767494
0.819 1.449785679 0.1966310265 0.3826897166
0.8205 1.428450541 0.1966310265 0.3801599954
0.822 1.407210583 0.1966310265 0.3775873744
0.8235 1.386067694 0.1966310265 0.3749716634
0.825 1.365023751 0.1966310265 0.3723126947
0.8265 1.344080622 0.1966310265 0.3696103238
0.828 1.32324017 0.1966310265 0.3668644305
0.8295 1.302504243 0.1966310265 0.3640749195
0.831 1.281874686 0.1966310265 0.3612417219
0.8325 1.261353329 0.1966310265 0.3583647955
0.834 1.240941996 0.1966310265 0.3554441262
0.8355 1.2206425 0.1966310265 0.3524797287
0.837 1.200456643 0.1966310265 0.3494716475
0.8385 1.18038622 0.1966310265 0.3464199579
0.84 1.160433013 0.1966310265 0.3433247666
0.8415 1.140598793 0.1966310265 0.3401862131
0.843 1.120885323 0.1966310265 0.3370044703
0.8445 1.101294355 0.1966310265 0.3337797454
0.846 1.081827627 0.1966310265 0.3305122808
0.8475 1.06248687 0.1966310265 0.3272023549
0.849 1.043273801 0.1966310265 0.3238502831
0.8505 1.024190127 0.1966310265 0.3204564186
0.852 1.005237542 0.1966310265 0.317021153
0.8535 0.9864177315 0.1966310265 0.3135449173
0.855 0.9677323659 0.1966310265 0.3100281824
0.8565 0.9491831051 0.1966310265 0.3064714603
0.858 0.9307715968 0.1966310265 0.3028753043
0.8595 0.9124994764 0.1966310265 0.2992403097
0.861 0.8943683671 0.1966310265 0.2955671149
0.8625 0.8763798792 0.1966310265 0.2918564014
0.864 0.8585356106 0.1966310265 0.2881088948
0.8655 0.8408371464 0.1966310265 0.2843253651
0.867 0.8232860587 0.1966310265 0.2805066272
0.8685 0.8058839063 0.1966310265 0.2766535413
0.87 0.7886322352 0.1966310265 0.2727670135
0.8715 0.7715325776 0.1966310265 0.2688479958
0.873 0.7545864525 0.1966310265 0.2648974867
0.8745 0.7377953651 0.1966310265 0.2609165311
0.876 0.721160807 0.1966310265 0.2569062208
0.8775 0.7046842556 0.1966310265 0.2528676945
0.879 0.6883671745 0.1966310265 0.2488021379
0.8805 0.6722110132 0.1966310265 0.2447107834
0.882 0.6562172066 0.1966310265 0.2405949105
0.8835 0.6403871755 0.1966310265 0.2364558456
0.885 0.6247223259 0.1966310265 0.2322949613
0.8865 0.6092240494 0.1966310265 0.2281136769
0.888 0.5938937225 0.1966310265 0.2239134576
0.8895 0.578732707 0.1966310265 0.2196958142
0.891 0.5637423495 0.1966310265 0.2154623026
0.8925 0.5489239817 0.1966310265 0.2112145235
0.894 0.5342789197 0.1966310265 0.2069541215
0.8955 0.5198084644 0.1966310265 0.2026827846
0.897 0.5055139012 0.1966310265 0.1984022436
0.8985 0.4913964997 0.1966310265 0.1941142707
0.9 0.4774575141 0.1966310265 0.1898206792
0.9015 0.4636981823 0.1966310265 0.1855233225
0.903 0.4501197267 0.1966310265 0.1812240925
0.9045 0.4367233533 0.1966310265 0.176924919
0.906 0.423510252 0.1966310265 0.1726277684
0.9075 0.4104815966 0.1966310265 0.1683346423
0.909 0.3976385443 0.1966310265 0.1640475762
0.9105 0.3849822358 0.1966310265 0.159768638
0.912 0.3725137955 0.1966310265 0.1554999268
0.9135 0.3602343308 0.1966310265 0.1512435709
0.915 0.3481449325 0.1966310265 0.1470017265
0.9165 0.3362466744 0.1966310265 0.1427765758
0.918 0.3245406133 0.1966310265 0.1385703253
0.9195 0.3130277892 0.1966310265 0.134385204
0.921 0.3017092245 0.1966310265 0.1302234612
0.9225 0.2905859248 0.1966310265 0.1260873651
0.924 0.279658878 0.1966310265 0.1219792
0.9255 0.2689290547 0.1966310265 0.117901265
0.927 0.258397408 0.1966310265 0.1138558712
0.9285 0.2480648735 0.1966310265 0.1098453399
0.93 0.2379323688 0.1966310265 0.105872
0.9315 0.2280007941 0.1966310265 0.1019381862
0.933 0.2182710315 0.1966310265 0.09804623606
0.9345 0.2087439452 0.1966310265 0.09419848807
0.936 0.1994203816 0.1966310265 0.09039727897
0.9375 0.1903011687 0.1966310265 0.08664494139
0.939 0.1813871167 0.1966310265 0.08294380131
0.9405 0.1726790172 0.1966310265 0.07929617556
0.942 0.1641776439 0.1966310265 0.07570436927
0.9435 0.1558837518 0.1966310265 0.0721706733
0.945 0.1477980776 0.1966310265 0.06869736166
0.9465 0.1399213396 0.1966310265 0.06528668894
0.948 0.1322542375 0.1966310265 0.06194088768
0.9495 0.1247974522 0.1966310265 0.05866216577
0.951 0.1175516462 0.1966310265 0.0554527039
0.9525 0.110517463 0.1966310265 0.0523146529
0.954 0.1036955275 0.1966310265 0.04925013122
0.9555 0.09708644553 0.1966310265 0.04626122232
0.957 0.09069080427 0.1966310265 0.04334997214
0.9585 0.0845091718 0.1966310265 0.0405183866
0.96 0.07854209718 0.1966310265 0.03776842909
0.9615 0.07279011045 0.1966310265 0.035102018
0.963 0.06725372254 0.1966310265 0.03252102434
0.9645 0.06193342523 0.1966310265 0.03002726932
0.966 0.05682969108 0.1966310265 0.02762252207
0.9675 0.05194297345 0.1966310265 0.02530849733
0.969 0.04727370639 0.1966310265 0.02308685325
0.9705 0.04282230467 0.1966310265 0.02095918921
0.972 0.03858916368 0.1966310265 0.01892704378
0.9735 0.03457465943 0.1966310265 0.01699189261
0.975 0.03077914851 0.1966310265 0.01515514658
0.9765 0.02720296807 0.1966310265 0.01341814984
0.978 0.02384643576 0.1966310265 0.01178217808
0.9795 0.02070984972 0.1966310265 0.01024843678
0.981 0.01779348858 0.1966310265 0.008818059612
0.9825 0.01509761136 0.1966310265 0.007492106911
0.984 0.01262245755 0.1966310265 0.006271564228
0.9855 0.01036824699 0.1966310265 0.005157341
0.987 0.008335179915 0.1966310265 0.004150269308
0.9885 0.006523436919 0.1966310265 0.003251102748
0.99 0.004933178929 0.1966310265 0.002460515393
0.9915 0.003564547201 0.1966310265 0.001779100872
0.993 0.002417663305 0.1966310265 0.001207371555
0.9945 0.001492629113 0.1966310265 0.0007457578479
0.996 0.0007895267918 0.1966310265 0.0003946075987
0.9975 0.0003084187958 0.1966310265 0.0001541856198
0.999 4.934785966e-05 0.1966310265 2.467332104e-05
1 0 0.1966310265 0


==> figures/fig_time_nonlinear.dat <==
t  q  ell
0 0 0
0.0015 0 0.003
0.003 0 0.006
0.0045 0 0.009
0.006 0 0.012
0.0075 0 0.015
0.009 0 0.018
0.0105 0 0.021
0.012 0 0.024
0.0135 0 0.027
0.015 0 0.03
0.0165 0 0.033
0.018 0 0.036
0.0195 0 0.039
0.021 0 0.042
0.0225 0 0.045
0.024 0 0.048
0.0255 0 0.051
0.027 0 0.054
0.0285 0 0.057
0.03 0 0.06
0.0315 0 0.063
0.033 0 0.066
0.0345 0 0.069
0.036 0 0.072
0.0375 0 0.075
0.039 0 0.078
0.0405 0 0.081
0.042 0 0.084
0.0435 0 0.087
0.045 0 0.09
0.0465 0 0.093
0.048 0 0.096
0.0495 0 0.099
0.051 0 0.102
0.0525 0 0.105
0.054 0 0.108
0.0555 0 0.111
0.057 0 0.114
0.0585 0 0.117
0.06 0 0.12
0.0615 0 0.123
0.063 0 0.126
0.0645 0 0.129
0.066 0 0.132
0.0675 0 0.135
0.069 0 0.138
0.0705 0 0.141
0.072 0 0.144
0.0735 0 0.147
0.075 0 0.15
0.0765 0 0.153
0.078 0 0.156
0.0795 0 0.159
0.081 0 0.162
0.0825 0 0.165
0.084 0 0.168
0.0855 0 0.171
0.087 0 0.174
0.0885 0 0.177
0.09 0 0.18
0.0915 0 0.183
0.093 0 0.186
0.0945 0 0.189
0.096 0 0.192
0.0975 0 0.195
0.099 0 0.198
0.1005 0 0.201
0.102 0 0.204
0.1035 0 0.207
0.105 0 0.21
0.1065 0 0.213
0.108 0 0.216
0.1095 0 0.219
0.111 0 0.222
0.1125 0 0.225
0.114 0 0.228
0.1155 0 0.231
0.117 0 0.234
0.1185 0 0.237
0.12 0 0.24
0.1215 0 0.243
0.123 0 0.246
0.1245 0 0.249
0.126 0 0.252
0.1275 0 0.255
0.129 0 0.258
0.1305 0 0.261
0.132 0 0.264
0.1335 0 0.267
0.135 0 0.27
0.1365 0 0.273
0.138 0 0.276
0.1395 0 0.279
0.141 0 0.282
0.1425 0 0.285
0.144 0 0.288
0.1455 0 0.291
0.147 0 0.294
0.1485 0 0.297
0.15 0 0.3
0.1515 7.475000002e-05 0.3001495
0.153 0.000298 0.300596
0.1545 0.00066825 0.3013365
0.156 0.001184 0.3023680003
0.1575 0.00184375 0.303687501
0.159 0.002646 0.3052920031
0.1605 0.00358925 0.3071785077
0.162 0.004672 0.309344017
0.1635 0.00589275 0.3117855341
0.165 0.00725 0.3145000635
0.1665 0.00874225 0.3174846114
0.168 0.010368 0.3207361858
0.1695 0.01212575 0.3242517972
0.171 0.014014 0.3280284587
0.1725 0.01603125 0.3320631867
0.174 0.018176 0.3363530008
0.1755 0.02044675 0.3408949247
0.177 0.022842 0.3456859864
0.1785 0.02536025 0.3507232185
0.18 0.028 0.3560036588
0.1815 0.03075975 0.3615243508
0.183 0.033638 0.367282344
0.1845 0.03663325 0.3732746942
0.186 0.039744 0.379498464
0.1875 0.04296875 0.3859507235
0.189 0.046306 0.3926285503
0.1905 0.04975425 0.3995290302
0.192 0.053312 0.4066492572
0.1935 0.05697775 0.4139863344
0.195 0.06075 0.4215373738
0.1965 0.06462725 0.4292994973
0.198 0.068608 0.4372698363
0.1995 0.07269075 0.4454455326
0.201 0.076874 0.4538237383
0.2025 0.08115625 0.4624016164
0.204 0.085536 0.4711763409
0.2055 0.09001175 0.4801450968
0.207 0.094582 0.489305081
0.2085 0.09924525 0.4986535016
0.21 0.104 0.5081875787
0.2115 0.10884475 0.5179045446
0.213 0.113778 0.5278016432
0.2145 0.11879825 0.537876131
0.216 0.123904 0.5481252766
0.2175 0.12909375 0.558546361
0.219 0.134366 0.5691366774
0.2205 0.13971925 0.5798935314
0.222 0.145152 0.590814241
0.2235 0.15066275 0.6018961362
0.225 0.15625 0.6131365594
0.2265 0.16191225 0.624532865
0.228 0.167648 0.6360824193
0.2295 0.17345575 0.6477826003
0.231 0.179334 0.6596307976
0.2325 0.18528125 0.6716244121
0.234 0.191296 0.683760856
0.2355 0.19737675 0.6960375521
0.237 0.203522 0.7084519338
0.2385 0.20973025 0.7210014448
0.24 0.216 0.7336835386
0.2415 0.22232975 0.7464956781
0.243 0.228718 0.7594353354
0.2445 0.23516325 0.7724999912
0.246 0.241664 0.7856871346
0.2475 0.24821875 0.798994262
0.249 0.254826 0.8124188775
0.2505 0.26148425 0.8259584915
0.252 0.268192 0.8396106209
0.2535 0.27494775 0.853372788
0.255 0.28175 0.8672425201
0.2565 0.28859725 0.8812173489
0.258 0.295488 0.8952948098
0.2595 0.30242075 0.9094724414
0.261 0.309394 0.9237477845
0.2625 0.31640625 0.9381183818
0.264 0.323456 0.952581777
0.2655 0.33054175 0.9671355138
0.267 0.337662 0.9817771357
0.2685 0.34481525 0.9965041847
0.27 0.352 1.011314201
0.2715 0.35921475 1.026204721
0.273 0.366458 1.04117328
0.2745 0.37372825 1.056217405
0.276 0.381024 1.071334621
0.2775 0.38834375 1.086522445
0.279 0.395686 1.101778387
0.2805 0.40304925 1.11709995
0.282 0.410432 1.132484628
0.2835 0.41783275 1.147929904
0.285 0.42525 1.163433251
0.2865 0.43268225 1.178992131
0.288 0.440128 1.194603994
0.2895 0.44758575 1.210266275
0.291 0.455054 1.225976395
0.2925 0.46253125 1.241731761
0.294 0.470016 1.257529763
0.2955 0.47750675 1.273367773
0.297 0.485002 1.289243146
0.2985 0.49250025 1.305153218
0.3 0.5 1.321095305
0.3015 0.50749975 1.337066703
0.303 0.514998 1.353064682
0.3045 0.52249325 1.369086496
0.306 0.529984 1.385129369
0.3075 0.53746875 1.401190505
0.309 0.544946 1.41726708
0.3105 0.55241425 1.433356245
0.312 0.559872 1.449455123
0.3135 0.56731775 1.465560808
0.315 0.57475 1.481670369
0.3165 0.58216725 1.49778084
0.318 0.589568 1.513889227
0.3195 0.59695075 1.529992507
0.321 0.604314 1.546087619
0.3225 0.61165625 1.562171475
0.324 0.618976 1.578240949
0.3255 0.62627175 1.594292884
0.327 0.633542 1.610324085
0.3285 0.64078525 1.626331323
0.33 0.648 1.642311331
0.3315 0.65518475 1.658260808
0.333 0.662338 1.674176412
0.3345 0.66945825 1.690054764
0.336 0.676544 1.705892448
0.3375 0.68359375 1.721686006
0.339 0.690606 1.737431942
0.3405 0.69757925 1.753126721
0.342 0.704512 1.768766765
0.3435 0.71140275 1.784348457
0.345 0.71825 1.799868139
0.3465 0.72505225 1.815322111
0.348 0.731808 1.830706631
0.3495 0.73851575 1.846017916
0.351 0.745174 1.861252142
0.3525 0.75178125 1.876405442
0.354 0.758336 1.891473908
0.3555 0.76483675 1.906453589
0.357 0.771282 1.921340492
0.3585 0.77767025 1.936130584
0.36 0.784 1.95081979
0.3615 0.79026975 1.965403993
0.363 0.796478 1.979879035
0.3645 0.80262325 1.994240718
0.366 0.808704 2.008484804
0.3675 0.81471875 2.022607016
0.369 0.820666 2.036603035
0.3705 0.82654425 2.050468506
0.372 0.832352 2.064199035
0.3735 0.83808775 2.077790192
0.375 0.84375 2.09123751
0.3765 0.84933725 2.104536485
0.378 0.854848 2.11768258
0.3795 0.86028075 2.130671224
0.381 0.865634 2.143497813
0.3825 0.87090625 2.156157713
0.384 0.876096 2.168646257
0.3855 0.88120175 2.180958751
0.387 0.886222 2.193090472
0.3885 0.89115525 2.205036672
0.39 0.896 2.216792577
0.3915 0.90075475 2.22835339
0.393 0.905418 2.239714292
0.3945 0.90998825 2.250870445
0.396 0.914464 2.261816989
0.3975 0.91884375 2.272549052
0.399 0.923126 2.283061745
0.4005 0.92730925 2.293350164
0.402 0.931392 2.303409399
0.4035 0.93537275 2.313234526
0.405 0.93925 2.322820618
0.4065 0.94302225 2.332162741
0.408 0.946688 2.341255961
0.4095 0.95024575 2.350095341
0.411 0.953694 2.358675948
0.4125 0.95703125 2.366992854
0.414 0.960256 2.375041138
0.4155 0.96336675 2.382815886
0.417 0.966362 2.3903122
0.4185 0.96924025 2.397525193
0.42 0.972 2.404449999
0.4215 0.97463975 2.411081769
0.423 0.977158 2.417415679
0.4245 0.97955325 2.423446928
0.426 0.981824 2.429170745
0.4275 0.98396875 2.43458239
0.429 0.985986 2.439677156
0.4305 0.98787425 2.444450373
0.432 0.989632 2.448897412
0.4335 0.99125775 2.453013684
0.435 0.99275 2.456794647
0.4365 0.99410725 2.460235807
0.438 0.995328 2.463332721
0.4395 0.99641075 2.466080999
0.441 0.997354 2.468476311
0.4425 0.99815625 2.470514385
0.444 0.998816 2.472191009
0.4455 0.99933175 2.473502042
0.447 0.999702 2.474443408
0.4485 0.99992525 2.475011102
0.45 1 2.475201194
0.4515 1 2.466201194
0.453 1 2.457201194
0.4545 1 2.448201194
0.456 1 2.439201194
0.4575 1 2.430201194
0.459 1 2.421201194
0.4605 1 2.412201194
0.462 1 2.403201194
0.4635 1 2.394201194
0.465 1 2.385201194
0.4665 1 2.376201194
0.468 1 2.367201194
0.4695 1 2.358201194
0.471 1 2.349201194
0.4725 1 2.340201194
0.474 1 2.331201194
0.4755 1 2.322201194
0.477 1 2.313201194
0.4785 1 2.304201194
0.48 1 2.295201194
0.4815 1 2.286201194
0.483 1 2.277201194
0.4845 1 2.268201194
0.486 1 2.259201194
0.4875 1 2.250201194
0.489 1 2.241201194
0.4905 1 2.232201194
0.492 1 2.223201194
0.4935 1 2.214201194
0.495 1 2.205201194
0.4965 1 2.196201194
0.498 1 2.187201194
0.4995 1 2.178201194
0.501 1 2.169201194
0.5025 1 2.160201194
0.504 1 2.151201194
0.5055 1 2.142201194
0.507 1 2.133201194
0.5085 1 2.124201194
0.51 1 2.115201194
0.5115 1 2.106201194
0.513 1 2.097201194
0.5145 1 2.088201194
0.516 1 2.079201194
0.5175 1 2.070201194
0.519 1 2.061201194
0.5205 1 2.052201194
0.522 1 2.043201194
0.5235 1 2.034201194
0.525 1 2.025201194
0.5265 1 2.016201194
0.528 1 2.007201194
0.5295 1 1.998201194
0.531 1 1.989201194
0.5325 1 1.980201194
0.534 1 1.971201194
0.5355 1 1.962201194
0.537 1 1.953201194
0.5385 1 1.944201194
0.54 1 1.935201194
0.5415 1 1.926201194
0.543 1 1.917201194
0.5445 1 1.908201194
0.546 1 1.899201194
0.5475 1 1.890201194
0.549 1 1.881201194
0.5505 0.9999916759 1.875180025
0.552 0.9998672593 1.874863634
0.5535 0.9995948426 1.874170942
0.555 0.9991759259 1.873105906
0.5565 0.9986120093 1.871672553
0.558 0.9979045926 1.869874981
0.5595 0.9970551759 1.867717358
0.561 0.9960652593 1.865203912
0.5625 0.9949363426 1.862338938
0.564 0.9936699259 1.859126785
0.5655 0.9922675093 1.855571861
0.567 0.9907305926 1.851678626
0.5685 0.9890606759 1.847451592
0.57 0.9872592593 1.842895315
0.5715 0.9853278426 1.838014398
0.573 0.9832679259 1.832813485
0.5745 0.9810810093 1.827297258
0.576 0.9787685926 1.821470435
0.5775 0.9763321759 1.815337768
0.579 0.9737732593 1.808904037
0.5805 0.9710933426 1.802174051
0.582 0.9682939259 1.795152643
0.5835 0.9653765093 1.787844667
0.585 0.9623425926 1.780254999
0.5865 0.9591936759 1.772388527
0.588 0.9559312593 1.764250157
0.5895 0.9525568426 1.755844803
0.591 0.9490719259 1.74717739
0.5925 0.9454780093 1.738252848
0.594 0.9417765926 1.729076113
0.5955 0.9379691759 1.719652118
0.597 0.9340572593 1.7099858
0.5985 0.9300423426 1.700082089
0.6 0.9259259259 1.689945913
0.6015 0.9217095093 1.679582191
0.603 0.9173945926 1.668995831
0.6045 0.9129826759 1.658191731
0.606 0.9084752593 1.647174777
0.6075 0.9038738426 1.635949836
0.609 0.8991799259 1.62452176
0.6105 0.8943950093 1.612895382
0.612 0.8895205926 1.601075513
0.6135 0.8845581759 1.589066943
0.615 0.8795092593 1.576874438
0.6165 0.8743753426 1.564502737
0.618 0.8691579259 1.551956555
0.6195 0.8638585093 1.539240575
0.621 0.8584785926 1.526359454
0.6225 0.8530196759 1.513317816
0.624 0.8474832593 1.500120255
0.6255 0.8418708426 1.48677133
0.627 0.8361839259 1.473275568
0.6285 0.8304240093 1.459637458
0.63 0.8245925926 1.445861458
0.6315 0.8186911759 1.431951984
0.633 0.8127212593 1.417913419
0.6345 0.8066843426 1.403750105
0.636 0.8005819259 1.389466347
0.6375 0.7944155093 1.375066408
0.639 0.7881865926 1.360554515
0.6405 0.7818966759 1.345934851
0.642 0.7755472593 1.331211561
0.6435 0.7691398426 1.316388748
0.645 0.7626759259 1.301470472
0.6465 0.7561570093 1.286460755
0.648 0.7495845926 1.271363574
0.6495 0.7429601759 1.256182867
0.651 0.7362852593 1.240922527
0.6525 0.7295613426 1.225586407
0.654 0.7227899259 1.210178318
0.6555 0.7159725093 1.19470203
0.657 0.7091105926 1.179161269
0.6585 0.7022056759 1.163559721
0.66 0.6952592593 1.147901032
0.6615 0.6882728426 1.132188806
0.663 0.6812479259 1.116426604
0.6645 0.6741860093 1.100617951
0.666 0.6670885926 1.084766329
0.6675 0.6599571759 1.068875182
0.669 0.6527932593 1.052947914
0.6705 0.6455983426 1.03698789
0.672 0.6383739259 1.02099844
0.6735 0.6311215093 1.004982854
0.675 0.6238425926 0.9889443845
0.6765 0.6165386759 0.9728862502
0.678 0.6092112593 0.9568116327
0.6795 0.6018618426 0.9407236791
0.681 0.5944919259 0.9246255025
0.6825 0.5871030093 0.9085201824
0.684 0.5796965926 0.8924107656
0.6855 0.5722741759 0.876300267
0.687 0.5648372593 0.8601916705
0.6885 0.5573873426 0.8440879296
0.69 0.5499259259 0.8279919682
0.6915 0.5424545093 0.8119066817
0.693 0.5349745926 0.7958349377
0.6945 0.5274876759 0.7797795769
0.696 0.5199952593 0.7637434139
0.6975 0.5124988426 0.7477292381
0.699 0.5049999259 0.7317398147
0.7005 0.4975000093 0.7157778858
0.702 0.4900005926 0.6998461706
0.7035 0.4825031759 0.6839473674
0.705 0.4750092593 0.6680841534
0.7065 0.4675203426 0.6522591865
0.708 0.4600379259 0.6364751058
0.7095 0.4525635093 0.6207345325
0.711 0.4450985926 0.6050400714
0.7125 0.4376446759 0.5893943109
0.714 0.4302032593 0.5737998247
0.7155 0.4227758426 0.5582591726
0.717 0.4153639259 0.5427749011
0.7185 0.4079690093 0.5273495445
0.72 0.4005925926 0.511985626
0.7215 0.3932361759 0.4966856585
0.723 0.3859012593 0.4814521452
0.7245 0.3785893426 0.4662875811
0.726 0.3713019259 0.4511944532
0.7275 0.3640405093 0.436175242
0.729 0.3568065926 0.4212324218
0.7305 0.3496016759 0.4063684622
0.732 0.3424272593 0.3915858282
0.7335 0.3352848426 0.3768869817
0.735 0.3281759259 0.3622743819
0.7365 0.3211020093 0.347750486
0.738 0.3140645926 0.3333177506
0.7395 0.3070651759 0.3189786317
0.741 0.3001052593 0.304735586
0.7425 0.2931863426 0.2905910713
0.744 0.2863099259 0.2765475474
0.7455 0.2794775093 0.2626074769
0.747 0.2726905926 0.2487733253
0.7485 0.2659506759 0.2350475625
0.75 0.2592592593 0.2214326626
0.7515 0.2526178426 0.2079311052
0.753 0.2460279259 0.1945453755
0.7545 0.2394910093 0.1812779651
0.756 0.2330085926 0.1681313724
0.7575 0.2265821759 0.1551081033
0.759 0.2202132593 0.1422106716
0.7605 0.2139033426 0.1294415994
0.762 0.2076539259 0.1168034175
0.7635 0.2014665093 0.1042986662
0.765 0.1953425926 0.09192989513
0.7665 0.1892836759 0.07969966409
0.768 0.1832912593 0.06761054312
0.7695 0.1773668426 0.05566511289
0.771 0.1715119259 0.04386596503
0.7725 0.1657280093 0.03221570235
0.774 0.1600165926 0.02071693906
0.7755 0.1543791759 0.00937230102
0.777 0.1488172593 -0.0018155741
0.7785 0.1433323426 -0.01284403667
0.78 0.1379259259 -0.02371042496
0.7815 0.1325995093 -0.03441206505
0.783 0.1273545926 -0.04494627075
0.7845 0.1221926759 -0.05531034356
0.786 0.1171152593 -0.06550157265
0.7875 0.1121238426 -0.07551723483
0.789 0.1072199259 -0.08535459464
0.7905 0.1024050093 -0.09501090438
0.792 0.09768059259 -0.1044834042
0.7935 0.09304817593 -0.1137693221
0.795 0.08850925926 -0.1228658743
0.7965 0.08406534259 -0.1317702651
0.798 0.07971792593 -0.1404796874
0.7995 0.07546850926 -0.1489913226
0.801 0.07131859259 -0.157302341
0.8025 0.06726967593 -0.1654099018
0.804 0.06332325926 -0.1733111537
0.8055 0.05948084259 -0.181003235
0.807 0.05574392593 -0.188483274
0.8085 0.05211400926 -0.1957483891
0.81 0.04859259259 -0.2027956894
0.8115 0.04518117593 -0.2096222749
0.813 0.04188125926 -0.2162252368
0.8145 0.03869434259 -0.2226016582
0.816 0.03562192593 -0.2287486141
0.8175 0.03266550926 -0.234663172
0.819 0.02982659259 -0.2403423922
0.8205 0.02710667593 -0.2457833285
0.822 0.02450725926 -0.2509830282
0.8235 0.02202984259 -0.2559385329
0.825 0.01967592593 -0.2606468786
0.8265 0.01744700926 -0.2651050963
0.828 0.01534459259 -0.2693102126
0.8295 0.01337017593 -0.2732592498
0.831 0.01152525926 -0.2769492263
0.8325 0.009811342593 -0.2803771574
0.834 0.008229925926 -0.2835400552
0.8355 0.006782509259 -0.2864349295
0.837 0.005470592593 -0.2890587875
0.8385 0.004295675926 -0.2914086349
0.84 0.003259259259 -0.2934814757
0.8415 0.002362842593 -0.2952743126
0.843 0.001607925926 -0.2967841475
0.8445 0.0009960092593 -0.2980079813
0.846 0.0005285925926 -0.2989428148
0.8475 0.0002071759259 -0.2995856481
0.849 3.325925929e-05 -0.2999334815
0.8505 9.612976918e-17 -0.299
0.852 9.612976918e-17 -0.296
0.8535 9.612976918e-17 -0.293
0.855 9.612976918e-17 -0.29
0.8565 9.612976918e-17 -0.287
0.858 9.612976918e-17 -0.284
0.8595 9.612976918e-17 -0.281
0.861 9.612976918e-17 -0.278
0.8625 9.612976918e-17 -0.275
0.864 9.612976918e-17 -0.272
0.8655 9.612976918e-17 -0.269
0.867 9.612976918e-17 -0.266
0.8685 9.612976918e-17 -0.263
0.87 9.612976918e-17 -0.26
0.8715 9.612976918e-17 -0.257
0.873 9.612976918e-17 -0.254
0.8745 9.612976918e-17 -0.251
0.876 9.612976918e-17 -0.248
0.8775 9.612976918e-17 -0.245
0.879 9.612976918e-17 -0.242
0.8805 9.612976918e-17 -0.239
0.882 9.612976918e-17 -0.236
0.8835 9.612976918e-17 -0.233
0.885 9.612976918e-17 -0.23
0.8865 9.612976918e-17 -0.227
0.888 9.612976918e-17 -0.224
0.8895 9.612976918e-17 -0.221
0.891 9.612976918e-17 -0.218
0.8925 9.612976918e-17 -0.215
0.894 9.612976918e-17 -0.212
0.8955 9.612976918e-17 -0.209
0.897 9.612976918e-17 -0.206
0.8985 9.612976918e-17 -0.203
0.9 9.612976918e-17 -0.2
0.9015 9.612976918e-17 -0.197
0.903 9.612976918e-17 -0.194
0.9045 9.612976918e-17 -0.191
0.906 9.612976918e-17 -0.188
0.9075 9.612976918e-17 -0.185
0.909 9.612976918e-17 -0.182
0.9105 9.612976918e-17 -0.179
0.912 9.612976918e-17 -0.176
0.9135 9.612976918e-17 -0.173
0.915 9.612976918e-17 -0.17
0.9165 9.612976918e-17 -0.167
0.918 9.612976918e-17 -0.164
0.9195 9.612976918e-17 -0.161
0.921 9.612976918e-17 -0.158
0.9225 9.612976918e-17 -0.155
0.924 9.612976918e-17 -0.152
0.9255 9.612976918e-17 -0.149
0.927 9.612976918e-17 -0.146
0.9285 9.612976918e-17 -0.143
0.93 9.612976918e-17 -0.14
0.9315 9.612976918e-17 -0.137
0.933 9.612976918e-17 -0.134
0.9345 9.612976918e-17 -0.131
0.936 9.612976918e-17 -0.128
0.9375 9.612976918e-17 -0.125
0.939 9.612976918e-17 -0.122
0.9405 9.612976918e-17 -0.119
0.942 9.612976918e-17 -0.116
0.9435 9.612976918e-17 -0.113
0.945 9.612976918e-17 -0.11
0.9465 9.612976918e-17 -0.107
0.948 9.612976918e-17 -0.104
0.9495 9.612976918e-17 -0.101
0.951 9.612976918e-17 -0.098
0.9525 9.612976918e-17 -0.095
0.954 9.612976918e-17 -0.092
0.9555 9.612976918e-17 -0.089
0.957 9.612976918e-17 -0.086
0.9585 9.612976918e-17 -0.083
0.96 9.612976918e-17 -0.08
0.9615 9.612976918e-17 -0.077
0.963 9.612976918e-17 -0.074
0.9645 9.612976918e-17 -0.071
0.966 9.612976918e-17 -0.068
0.9675 9.612976918e-17 -0.065
0.969 9.612976918e-17 -0.062
0.9705 9.612976918e-17 -0.059
0.972 9.612976918e-17 -0.056
0.9735 9.612976918e-17 -0.053
0.975 9.612976918e-17 -0.05
0.9765 9.612976918e-17 -0.047
0.978 9.612976918e-17 -0.044
0.9795 9.612976918e-17 -0.041
0.981 9.612976918e-17 -0.038
0.9825 9.612976918e-17 -0.035
0.984 9.612976918e-17 -0.032
0.9855 9.612976918e-17 -0.029
0.987 9.612976918e-17 -0.026
0.9885 9.612976918e-17 -0.023
0.99 9.612976918e-17 -0.02
0.9915 9.612976918e-17 -0.017
0.993 9.612976918e-17 -0.014
0.9945 9.612976918e-17 -0.011
0.996 9.612976918e-17 -0.008
0.9975 9.612976918e-17 -0.005
0.999 9.612976918e-17 -0.002
1 9.612976918e-17 0


==> figures/fig_time_osc.dat <==
t  q  ell
0 0 0
0.0005 0 0.009568577929
0.001 0 0.01909998503
0.0015 0 0.02855719719
0.002 0 0.03790348307
0.0025 0 0.04710254916
0.003 0 0.0561186829
0.0035 0 0.06491689373
0.004 0 0.07346305112
0.0045 0 0.08172401925
0.005 0 0.08966778784
0.0055 0 0.09726359846
0.006 0.004482065889 0.1044820659
0.0065 0.01129529411 0.1112952941
0.007 0.01767698642 0.1176769864
0.0075 0.02360254916 0.1236025492
0.008 0.02904918883 0.1290491888
0.0085 0.03399600201 0.133996002
0.009 0.03842405787 0.1384240579
0.0095 0.04231647288 0.1423164729
0.01 0.04565847744 0.1456584774
0.0105 0.04843747417 0.1484374742
0.011 0.05064308761 0.1506430876
0.0115 0.0522672052 0.1522672052
0.012 0.05330400926 0.1533040093
0.0125 0.05375 0.15375
0.013 0.05375098405 0.1536040093
0.0135 0.05375098405 0.1528672052
0.014 0.05375098405 0.1515430876
0.0145 0.05375098405 0.1496374742
0.015 0.05375098405 0.1471584774
0.0155 0.05375098405 0.1441164729
0.016 0.05375098405 0.1405240579
0.0165 0.05375098405 0.136396002
0.017 0.05375098405 0.1317491888
0.0175 0.05375098405 0.1266025492
0.018 0.05375098405 0.1209769864
0.0185 0.05375098405 0.1148952941
0.019 0.05375098405 0.1083820659
0.0195 0.05375098405 0.1014635985
0.02 0.05375098405 0.09416778784
0.0205 0.05375098405 0.08652401925
0.021 0.05375098405 0.07856305112
0.0215 0.05375098405 0.07031689373
0.022 0.05375098405 0.0618186829
0.0225 0.05375098405 0.05310254916
0.023 0.05375098405 0.04420348307
0.0235 0.05375098405 0.03515719719
0.024 0.05375098405 0.02599998503
0.0245 0.05375098405 0.01676857793
0.025 0.05375098405 0.0075
0.0255 0.05375098405 -0.001768577929
0.026 0.05375098405 -0.01099998503
0.0265 0.05375098405 -0.02015719719
0.027 0.05375098405 -0.02920348307
0.0275 0.05375098405 -0.03810254916
0.028 0.0531813171 -0.0468186829
0.0285 0.04468310627 -0.05531689373
0.029 0.03643694888 -0.06356305112
0.0295 0.02847598075 -0.07152401925
0.03 0.02083221216 -0.07916778784
0.0305 0.01353640154 -0.08646359846
0.031 0.006617934111 -0.09338206589
0.0315 0.0001047058868 -0.09989529411
0.032 -0.005976986416 -0.1059769864
0.0325 -0.01160254916 -0.1116025492
0.033 -0.01674918883 -0.1167491888
0.0335 -0.02139600201 -0.121396002
0.034 -0.02552405787 -0.1255240579
0.0345 -0.02911647288 -0.1291164729
0.035 -0.03215847744 -0.1321584774
0.0355 -0.03463747417 -0.1346374742
0.036 -0.03654308761 -0.1365430876
0.0365 -0.0378672052 -0.1378672052
0.037 -0.03860400926 -0.1386040093
0.0375 -0.03875098405 -0.13875
0.038 -0.03875098405 -0.1383040093
0.0385 -0.03875098405 -0.1372672052
0.039 -0.03875098405 -0.1356430876
0.0395 -0.03875098405 -0.1334374742
0.04 -0.03875098405 -0.1306584774
0.0405 -0.03875098405 -0.1273164729
0.041 -0.03875098405 -0.1234240579
0.0415 -0.03875098405 -0.118996002
0.042 -0.03875098405 -0.1140491888
0.0425 -0.03875098405 -0.1086025492
0.043 -0.03875098405 -0.1026769864
0.0435 -0.03875098405 -0.09629529411
0.044 -0.03875098405 -0.08948206589
0.0445 -0.03875098405 -0.08226359846
0.045 -0.03875098405 -0.07466778784
0.0455 -0.03875098405 -0.06672401925
0.046 -0.03875098405 -0.05846305112
0.0465 -0.03875098405 -0.04991689373
0.047 -0.03875098405 -0.0411186829
0.0475 -0.03875098405 -0.03210254916
0.048 -0.03875098405 -0.02290348307
0.0485 -0.03875098405 -0.01355719719
0.049 -0.03875098405 -0.004099985035
0.0495 -0.03875098405 0.005431422071
0.05 -0.03875098405 0.015
0.0505 -0.03875098405 0.02456857793
0.051 -0.03875098405 0.03409998503
0.0515 -0.03875098405 0.04355719719
0.052 -0.03875098405 0.05290348307
0.0525 -0.03789745084 0.06210254916
0.053 -0.0288813171 0.0711186829
0.0535 -0.02008310627 0.07991689373
0.054 -0.01153694888 0.08846305112
0.0545 -0.003275980753 0.09672401925
0.055 0.004667787844 0.1046677878
0.0555 0.01226359846 0.1122635985
0.056 0.01948206589 0.1194820659
0.0565 0.02629529411 0.1262952941
0.057 0.03267698642 0.1326769864
0.0575 0.03860254916 0.1386025492
0.058 0.04404918883 0.1440491888
0.0585 0.04899600201 0.148996002
0.059 0.05342405787 0.1534240579
0.0595 0.05731647288 0.1573164729
0.06 0.06065847744 0.1606584774
0.0605 0.06343747417 0.1634374742
0.061 0.06564308761 0.1656430876
0.0615 0.0672672052 0.1672672052
0.062 0.06830400926 0.1683040093
0.0625 0.06875 0.16875
0.063 0.06875098405 0.1686040093
0.0635 0.06875098405 0.1678672052
0.064 0.06875098405 0.1665430876
0.0645 0.06875098405 0.1646374742
0.065 0.06875098405 0.1621584774
0.0655 0.06875098405 0.1591164729
0.066 0.06875098405 0.1555240579
0.0665 0.06875098405 0.151396002
0.067 0.06875098405 0.1467491888
0.0675 0.06875098405 0.1416025492
0.068 0.06875098405 0.1359769864
0.0685 0.06875098405 0.1298952941
0.069 0.06875098405 0.1233820659
0.0695 0.06875098405 0.1164635985
0.07 0.06875098405 0.1091677878
0.0705 0.06875098405 0.1015240192
0.071 0.06875098405 0.09356305112
0.0715 0.06875098405 0.08531689373
0.072 0.06875098405 0.0768186829
0.0725 0.06875098405 0.06810254916
0.073 0.06875098405 0.05920348307
0.0735 0.06875098405 0.05015719719
0.074 0.06875098405 0.04099998503
0.0745 0.06875098405 0.03176857793
0.075 0.06875098405 0.0225
0.0755 0.06875098405 0.01323142207
0.076 0.06875098405 0.004000014965
0.0765 0.06875098405 -0.005157197188
0.077 0.06875098405 -0.01420348307
0.0775 0.06875098405 -0.02310254916
0.078 0.0681813171 -0.0318186829
0.0785 0.05968310627 -0.04031689373
0.079 0.05143694888 -0.04856305112
0.0795 0.04347598075 -0.05652401925
0.08 0.03583221216 -0.06416778784
0.0805 0.02853640154 -0.07146359846
0.081 0.02161793411 -0.07838206589
0.0815 0.01510470589 -0.08489529411
0.082 0.009023013584 -0.09097698642
0.0825 0.003397450844 -0.09660254916
0.083 -0.001749188825 -0.1017491888
0.0835 -0.006396002007 -0.106396002
0.084 -0.01052405787 -0.1105240579
0.0845 -0.01411647288 -0.1141164729
0.085 -0.01715847744 -0.1171584774
0.0855 -0.01963747417 -0.1196374742
0.086 -0.02154308761 -0.1215430876
0.0865 -0.0228672052 -0.1228672052
0.087 -0.02360400926 -0.1236040093
0.0875 -0.02375098405 -0.12375
0.088 -0.02375098405 -0.1233040093
0.0885 -0.02375098405 -0.1222672052
0.089 -0.02375098405 -0.1206430876
0.0895 -0.02375098405 -0.1184374742
0.09 -0.02375098405 -0.1156584774
0.0905 -0.02375098405 -0.1123164729
0.091 -0.02375098405 -0.1084240579
0.0915 -0.02375098405 -0.103996002
0.092 -0.02375098405 -0.09904918883
0.0925 -0.02375098405 -0.09360254916
0.093 -0.02375098405 -0.08767698642
0.0935 -0.02375098405 -0.08129529411
0.094 -0.02375098405 -0.07448206589
0.0945 -0.02375098405 -0.06726359846
0.095 -0.02375098405 -0.05966778784
0.0955 -0.02375098405 -0.05172401925
0.096 -0.02375098405 -0.04346305112
0.0965 -0.02375098405 -0.03491689373
0.097 -0.02375098405 -0.0261186829
0.0975 -0.02375098405 -0.01710254916
0.098 -0.02375098405 -0.007903483075
0.0985 -0.02375098405 0.001442802812
0.099 -0.02375098405 0.01090001497
0.0995 -0.02375098405 0.02043142207
0.1 -0.02375098405 0.03
0.1005 -0.02375098405 0.03956857793
0.101 -0.02375098405 0.04909998503
0.1015 -0.02375098405 0.05855719719
0.102 -0.02375098405 0.06790348307
0.1025 -0.02289745084 0.07710254916
0.103 -0.0138813171 0.0861186829
0.1035 -0.005083106265 0.09491689373
0.104 0.003463051115 0.1034630511
0.1045 0.01172401925 0.1117240192
0.105 0.01966778784 0.1196677878
0.1055 0.02726359846 0.1272635985
0.106 0.03448206589 0.1344820659
0.1065 0.04129529411 0.1412952941
0.107 0.04767698642 0.1476769864
0.1075 0.05360254916 0.1536025492
0.108 0.05904918883 0.1590491888
0.1085 0.06399600201 0.163996002
0.109 0.06842405787 0.1684240579
0.1095 0.07231647288 0.1723164729
0.11 0.07565847744 0.1756584774
0.1105 0.07843747417 0.1784374742
0.111 0.08064308761 0.1806430876
0.1115 0.0822672052 0.1822672052
0.112 0.08330400926 0.1833040093
0.1125 0.08375 0.18375
0.113 0.08375098405 0.1836040093
0.1135 0.08375098405 0.1828672052
0.114 0.08375098405 0.1815430876
0.1145 0.08375098405 0.1796374742
0.115 0.08375098405 0.1771584774
0.1155 0.08375098405 0.1741164729
0.116 0.08375098405 0.1705240579
0.1165 0.08375098405 0.166396002
0.117 0.08375098405 0.1617491888
0.1175 0.08375098405 0.1566025492
0.118 0.08375098405 0.1509769864
0.1185 0.08375098405 0.1448952941
0.119 0.08375098405 0.1383820659
0.1195 0.08375098405 0.1314635985
0.12 0.08375098405 0.1241677878
0.1205 0.08375098405 0.1165240192
0.121 0.08375098405 0.1085630511
0.1215 0.08375098405 0.1003168937
0.122 0.08375098405 0.0918186829
0.1225 0.08375098405 0.08310254916
0.123 0.08375098405 0.07420348307
0.1235 0.08375098405 0.06515719719
0.124 0.08375098405 0.05599998503
0.1245 0.08375098405 0.04676857793
0.125 0.08375098405 0.0375
0.1255 0.08375098405 0.02823142207
0.126 0.08375098405 0.01900001497
0.1265 0.08375098405 0.009842802812
0.127 0.08375098405 0.0007965169253
0.1275 0.08375098405 -0.008102549156
0.128 0.0831813171 -0.0168186829
0.1285 0.07468310627 -0.02531689373
0.129 0.06643694888 -0.03356305112
0.1295 0.05847598075 -0.04152401925
0.13 0.05083221216 -0.04916778784
0.1305 0.04353640154 -0.05646359846
0.131 0.03661793411 -0.06338206589
0.1315 0.03010470589 -0.06989529411
0.132 0.02402301358 -0.07597698642
0.1325 0.01839745084 -0.08160254916
0.133 0.01325081117 -0.08674918883
0.1335 0.008603997993 -0.09139600201
0.134 0.00447594213 -0.09552405787
0.1345 0.0008835271168 -0.09911647288
0.135 -0.002158477444 -0.1021584774
0.1355 -0.004637474169 -0.1046374742
0.136 -0.006543087609 -0.1065430876
0.1365 -0.007867205197 -0.1078672052
0.137 -0.008604009264 -0.1086040093
0.1375 -0.008750984055 -0.10875
0.138 -0.008750984055 -0.1083040093
0.1385 -0.008750984055 -0.1072672052
0.139 -0.008750984055 -0.1056430876
0.1395 -0.008750984055 -0.1034374742
0.14 -0.008750984055 -0.1006584774
0.1405 -0.008750984055 -0.09731647288
0.141 -0.008750984055 -0.09342405787
0.1415 -0.008750984055 -0.08899600201
0.142 -0.008750984055 -0.08404918883
0.1425 -0.008750984055 -0.07860254916
0.143 -0.008750984055 -0.07267698642
0.1435 -0.008750984055 -0.06629529411
0.144 -0.008750984055 -0.05948206589
0.1445 -0.008750984055 -0.05226359846
0.145 -0.008750984055 -0.04466778784
0.1455 -0.008750984055 -0.03672401925
0.146 -0.008750984055 -0.02846305112
0.1465 -0.008750984055 -0.01991689373
0.147 -0.008750984055 -0.0111186829
0.1475 -0.008750984055 -0.002102549156
0.148 -0.008750984055 0.007096516925
0.1485 -0.008750984055 0.01644280281
0.149 -0.008750984055 0.02590001497
0.1495 -0.008750984055 0.03543142207
0.15 -0.008750984055 0.045
0.1505 -0.008750984055 0.05456857793
0.151 -0.008750984055 0.06409998503
0.1515 -0.008750984055 0.07355719719
0.152 -0.008750984055 0.08290348307
0.1525 -0.007897450844 0.09210254916
0.153 0.001118682903 0.1011186829
0.1535 0.009916893735 0.1099168937
0.154 0.01846305112 0.1184630511
0.1545 0.02672401925 0.1267240192
0.155 0.03466778784 0.1346677878
0.1555 0.04226359846 0.1422635985
0.156 0.04948206589 0.1494820659
0.1565 0.05629529411 0.1562952941
0.157 0.06267698642 0.1626769864
0.1575 0.06860254916 0.1686025492
0.158 0.07404918883 0.1740491888
0.1585 0.07899600201 0.178996002
0.159 0.08342405787 0.1834240579
0.1595 0.08731647288 0.1873164729
0.16 0.09065847744 0.1906584774
0.1605 0.09343747417 0.1934374742
0.161 0.09564308761 0.1956430876
0.1615 0.0972672052 0.1972672052
0.162 0.09830400926 0.1983040093
0.1625 0.09875 0.19875
0.163 0.09875098405 0.1986040093
0.1635 0.09875098405 0.1978672052
0.164 0.09875098405 0.1965430876
0.1645 0.09875098405 0.1946374742
0.165 0.09875098405 0.1921584774
0.1655 0.09875098405 0.1891164729
0.166 0.09875098405 0.1855240579
0.1665 0.09875098405 0.181396002
0.167 0.09875098405 0.1767491888
0.1675 0.09875098405 0.1716025492
0.168 0.09875098405 0.1659769864
0.1685 0.09875098405 0.1598952941
0.169 0.09875098405 0.1533820659
0.1695 0.09875098405 0.1464635985
0.17 0.09875098405 0.1391677878
0.1705 0.09875098405 0.1315240192
0.171 0.09875098405 0.1235630511
0.1715 0.09875098405 0.1153168937
0.172 0.09875098405 0.1068186829
0.1725 0.09875098405 0.09810254916
0.173 0.09875098405 0.08920348307
0.1735 0.09875098405 0.08015719719
0.174 0.09875098405 0.07099998503
0.1745 0.09875098405 0.06176857793
0.175 0.09875098405 0.0525
0.1755 0.09875098405 0.04323142207
0.176 0.09875098405 0.03400001497
0.1765 0.09875098405 0.02484280281
0.177 0.09875098405 0.01579651693
0.1775 0.09875098405 0.006897450844
0.178 0.0981813171 -0.001818682903
0.1785 0.08968310627 -0.01031689373
0.179 0.08143694888 -0.01856305112
0.1795 0.07347598075 -0.02652401925
0.18 0.06583221216 -0.03416778784
0.1805 0.05853640154 -0.04146359846
0.181 0.05161793411 -0.04838206589
0.1815 0.04510470589 -0.05489529411
0.182 0.03902301358 -0.06097698642
0.1825 0.03339745084 -0.06660254916
0.183 0.02825081117 -0.07174918883
0.1835 0.02360399799 -0.07639600201
0.184 0.01947594213 -0.08052405787
0.1845 0.01588352712 -0.08411647288
0.185 0.01284152256 -0.08715847744
0.1855 0.01036252583 -0.08963747417
0.186 0.008456912391 -0.09154308761
0.1865 0.007132794803 -0.0928672052
0.187 0.006395990736 -0.09360400926
0.1875 0.006249015945 -0.09375
0.188 0.006249015945 -0.09330400926
0.1885 0.006249015945 -0.0922672052
0.189 0.006249015945 -0.09064308761
0.1895 0.006249015945 -0.08843747417
0.19 0.006249015945 -0.08565847744
0.1905 0.006249015945 -0.08231647288
0.191 0.006249015945 -0.07842405787
0.1915 0.006249015945 -0.07399600201
0.192 0.006249015945 -0.06904918883
0.1925 0.006249015945 -0.06360254916
0.193 0.006249015945 -0.05767698642
0.1935 0.006249015945 -0.05129529411
0.194 0.006249015945 -0.04448206589
0.1945 0.006249015945 -0.03726359846
0.195 0.006249015945 -0.02966778784
0.1955 0.006249015945 -0.02172401925
0.196 0.006249015945 -0.01346305112
0.1965 0.006249015945 -0.004916893735
0.197 0.006249015945 0.003881317097
0.1975 0.006249015945 0.01289745084
0.198 0.006249015945 0.02209651693
0.1985 0.006249015945 0.03144280281
0.199 0.006249015945 0.04090001497
0.1995 0.006249015945 0.05043142207
0.2 0.006249015945 0.06
0.2005 0.006249015945 0.06956857793
0.201 0.006249015945 0.07909998503
0.2015 0.006249015945 0.08855719719
0.202 0.006249015945 0.09790348307
0.2025 0.007102549156 0.1071025492
0.203 0.0161186829 0.1161186829
0.2035 0.02491689373 0.1249168937
0.204 0.03346305112 0.1334630511
0.2045 0.04172401925 0.1417240192
0.205 0.04966778784 0.1496677878
0.2055 0.05726359846 0.1572635985
0.206 0.06448206589 0.1644820659
0.2065 0.07129529411 0.1712952941
0.207 0.07767698642 0.1776769864
0.2075 0.08360254916 0.1836025492
0.208 0.08904918883 0.1890491888
0.2085 0.09399600201 0.193996002
0.209 0.09842405787 0.1984240579
0.2095 0.1023164729 0.2023164729
0.21 0.1056584774 0.2056584774
0.2105 0.1084374742 0.2084374742
0.211 0.1106430876 0.2106430876
0.2115 0.1122672052 0.2122672052
0.212 0.1133040093 0.2133040093
0.2125 0.11375 0.21375
0.213 0.1137509841 0.2136040093
0.2135 0.1137509841 0.2128672052
0.214 0.1137509841 0.2115430876
0.2145 0.1137509841 0.2096374742
0.215 0.1137509841 0.2071584774
0.2155 0.1137509841 0.2041164729
0.216 0.1137509841 0.2005240579
0.2165 0.1137509841 0.196396002
0.217 0.1137509841 0.1917491888
0.2175 0.1137509841 0.1866025492
0.218 0.1137509841 0.1809769864
0.2185 0.1137509841 0.1748952941
0.219 0.1137509841 0.1683820659
0.2195 0.1137509841 0.1614635985
0.22 0.1137509841 0.1541677878
0.2205 0.1137509841 0.1465240192
0.221 0.1137509841 0.1385630511
0.2215 0.1137509841 0.1303168937
0.222 0.1137509841 0.1218186829
0.2225 0.1137509841 0.1131025492
0.223 0.1137509841 0.1042034831
0.2235 0.1137509841 0.09515719719
0.224 0.1137509841 0.08599998503
0.2245 0.1137509841 0.07676857793
0.225 0.1137509841 0.0675
0.2255 0.1137509841 0.05823142207
0.226 0.1137509841 0.04900001497
0.2265 0.1137509841 0.03984280281
0.227 0.1137509841 0.03079651693
0.2275 0.1137509841 0.02189745084
0.228 0.1131813171 0.0131813171
0.2285 0.1046831063 0.004683106265
0.229 0.09643694888 -0.003563051115
0.2295 0.08847598075 -0.01152401925
0.23 0.08083221216 -0.01916778784
0.2305 0.07353640154 -0.02646359846
0.231 0.06661793411 -0.03338206589
0.2315 0.06010470589 -0.03989529411
0.232 0.05402301358 -0.04597698642
0.2325 0.04839745084 -0.05160254916
0.233 0.04325081117 -0.05674918883
0.2335 0.03860399799 -0.06139600201
0.234 0.03447594213 -0.06552405787
0.2345 0.03088352712 -0.06911647288
0.235 0.02784152256 -0.07215847744
0.2355 0.02536252583 -0.07463747417
0.236 0.02345691239 -0.07654308761
0.2365 0.0221327948 -0.0778672052
0.237 0.02139599074 -0.07860400926
0.2375 0.02124901595 -0.07875
0.238 0.02124901595 -0.07830400926
0.2385 0.02124901595 -0.0772672052
0.239 0.02124901595 -0.07564308761
0.2395 0.02124901595 -0.07343747417
0.24 0.02124901595 -0.07065847744
0.2405 0.02124901595 -0.06731647288
0.241 0.02124901595 -0.06342405787
0.2415 0.02124901595 -0.05899600201
0.242 0.02124901595 -0.05404918883
0.2425 0.02124901595 -0.04860254916
0.243 0.02124901595 -0.04267698642
0.2435 0.02124901595 -0.03629529411
0.244 0.02124901595 -0.02948206589
0.2445 0.02124901595 -0.02226359846
0.245 0.02124901595 -0.01466778784
0.2455 0.02124901595 -0.006724019247
0.246 0.02124901595 0.001536948885
0.2465 0.02124901595 0.01008310627
0.247 0.02124901595 0.0188813171
0.2475 0.02124901595 0.02789745084
0.248 0.02124901595 0.03709651693
0.2485 0.02124901595 0.04644280281
0.249 0.02124901595 0.05590001497
0.2495 0.02124901595 0.06543142207
0.25 0.02124901595 0.075
0.2505 0.02124901595 0.08456857793
0.251 0.02124901595 0.09409998503
0.2515 0.02124901595 0.1035571972
0.252 0.02124901595 0.1129034831
0.2525 0.02210254916 0.1221025492
0.253 0.0311186829 0.1311186829
0.2535 0.03991689373 0.1399168937
0.254 0.04846305112 0.1484630511
0.2545 0.05672401925 0.1567240192
0.255 0.06466778784 0.1646677878
0.2555 0.07226359846 0.1722635985
0.256 0.07948206589 0.1794820659
0.2565 0.08629529411 0.1862952941
0.257 0.09267698642 0.1926769864
0.2575 0.09860254916 0.1986025492
0.258 0.1040491888 0.2040491888
0.2585 0.108996002 0.208996002
0.259 0.1134240579 0.2134240579
0.2595 0.1173164729 0.2173164729
0.26 0.1206584774 0.2206584774
0.2605 0.1234374742 0.2234374742
0.261 0.1256430876 0.2256430876
0.2615 0.1272672052 0.2272672052
0.262 0.1283040093 0.2283040093
0.2625 0.12875 0.22875
0.263 0.1287509841 0.2286040093
0.2635 0.1287509841 0.2278672052
0.264 0.1287509841 0.2265430876
0.2645 0.1287509841 0.2246374742
0.265 0.1287509841 0.2221584774
0.2655 0.1287509841 0.2191164729
0.266 0.1287509841 0.2155240579
0.2665 0.1287509841 0.211396002
0.267 0.1287509841 0.2067491888
0.2675 0.1287509841 0.2016025492
0.268 0.1287509841 0.1959769864
0.2685 0.1287509841 0.1898952941
0.269 0.1287509841 0.1833820659
0.2695 0.1287509841 0.1764635985
0.27 0.1287509841 0.1691677878
0.2705 0.1287509841 0.1615240192
0.271 0.1287509841 0.1535630511
0.2715 0.1287509841 0.1453168937
0.272 0.1287509841 0.1368186829
0.2725 0.1287509841 0.1281025492
0.273 0.1287509841 0.1192034831
0.2735 0.1287509841 0.1101571972
0.274 0.1287509841 0.100999985
0.2745 0.1287509841 0.09176857793
0.275 0.1287509841 0.0825
0.2755 0.1287509841 0.07323142207
0.276 0.1287509841 0.06400001497
0.2765 0.1287509841 0.05484280281
0.277 0.1287509841 0.04579651693
0.2775 0.1287509841 0.03689745084
0.278 0.1281813171 0.0281813171
0.2785 0.1196831063 0.01968310627
0.279 0.1114369489 0.01143694888
0.2795 0.1034759808 0.003475980753
0.28 0.09583221216 -0.004167787844
0.2805 0.08853640154 -0.01146359846
0.281 0.08161793411 -0.01838206589
0.2815 0.07510470589 -0.02489529411
0.282 0.06902301358 -0.03097698642
0.2825 0.06339745084 -0.03660254916
0.283 0.05825081117 -0.04174918883
0.2835 0.05360399799 -0.04639600201
0.284 0.04947594213 -0.05052405787
0.2845 0.04588352712 -0.05411647288
0.285 0.04284152256 -0.05715847744
0.2855 0.04036252583 -0.05963747417
0.286 0.03845691239 -0.06154308761
0.2865 0.0371327948 -0.0628672052
0.287 0.03639599074 -0.06360400926
0.2875 0.03624901595 -0.06375
0.288 0.03624901595 -0.06330400926
0.2885 0.03624901595 -0.0622672052
0.289 0.03624901595 -0.06064308761
0.2895 0.03624901595 -0.05843747417
0.29 0.03624901595 -0.05565847744
0.2905 0.03624901595 -0.05231647288
0.291 0.03624901595 -0.04842405787
0.2915 0.03624901595 -0.04399600201
0.292 0.03624901595 -0.03904918883
0.2925 0.03624901595 -0.03360254916
0.293 0.03624901595 -0.02767698642
0.2935 0.03624901595 -0.02129529411
0.294 0.03624901595 -0.01448206589
0.2945 0.03624901595 -0.007263598462
0.295 0.03624901595 0.0003322121561
0.2955 0.03624901595 0.008275980753
0.296 0.03624901595 0.01653694888
0.2965 0.03624901595 0.02508310627
0.297 0.03624901595 0.0338813171
0.2975 0.03624901595 0.04289745084
0.298 0.03624901595 0.05209651693
0.2985 0.03624901595 0.06144280281
0.299 0.03624901595 0.07090001497
0.2995 0.03624901595 0.08043142207
0.3 0.03624901595 0.09
0.3005 0.03624901595 0.09956857793
0.301 0.03624901595 0.109099985
0.3015 0.03624901595 0.1185571972
0.302 0.03624901595 0.1279034831
0.3025 0.03710254916 0.1371025492
0.303 0.0461186829 0.1461186829
0.3035 0.05491689373 0.1549168937
0.304 0.06346305112 0.1634630511
0.3045 0.07172401925 0.1717240192
0.305 0.07966778784 0.1796677878
0.3055 0.08726359846 0.1872635985
0.306 0.09448206589 0.1944820659
0.3065 0.1012952941 0.2012952941
0.307 0.1076769864 0.2076769864
0.3075 0.1136025492 0.2136025492
0.308 0.1190491888 0.2190491888
0.3085 0.123996002 0.223996002
0.309 0.1284240579 0.2284240579
0.3095 0.1323164729 0.2323164729
0.31 0.1356584774 0.2356584774
0.3105 0.1384374742 0.2384374742
0.311 0.1406430876 0.2406430876
0.3115 0.1422672052 0.2422672052
0.312 0.1433040093 0.2433040093
0.3125 0.14375 0.24375
0.313 0.1437509841 0.2436040093
0.3135 0.1437509841 0.2428672052
0.314 0.1437509841 0.2415430876
0.3145 0.1437509841 0.2396374742
0.315 0.1437509841 0.2371584774
0.3155 0.1437509841 0.2341164729
0.316 0.1437509841 0.2305240579
0.3165 0.1437509841 0.226396002
0.317 0.1437509841 0.2217491888
0.3175 0.1437509841 0.2166025492
0.318 0.1437509841 0.2109769864
0.3185 0.1437509841 0.2048952941
0.319 0.1437509841 0.1983820659
0.3195 0.1437509841 0.1914635985
0.32 0.1437509841 0.1841677878
0.3205 0.1437509841 0.1765240192
0.321 0.1437509841 0.1685630511
0.3215 0.1437509841 0.1603168937
0.322 0.1437509841 0.1518186829
0.3225 0.1437509841 0.1431025492
0.323 0.1437509841 0.1342034831
0.3235 0.1437509841 0.1251571972
0.324 0.1437509841 0.115999985
0.3245 0.1437509841 0.1067685779
0.325 0.1437509841 0.0975
0.3255 0.1437509841 0.08823142207
0.326 0.1437509841 0.07900001497
0.3265 0.1437509841 0.06984280281
0.327 0.1437509841 0.06079651693
0.3275 0.1437509841 0.05189745084
0.328 0.1431813171 0.0431813171
0.3285 0.1346831063 0.03468310627
0.329 0.1264369489 0.02643694888
0.3295 0.1184759808 0.01847598075
0.33 0.1108322122 0.01083221216
0.3305 0.1035364015 0.003536401538
0.331 0.09661793411 -0.003382065889
0.3315 0.09010470589 -0.009895294113
0.332 0.08402301358 -0.01597698642
0.3325 0.07839745084 -0.02160254916
0.333 0.07325081117 -0.02674918883
0.3335 0.06860399799 -0.03139600201
0.334 0.06447594213 -0.03552405787
0.3345 0.06088352712 -0.03911647288
0.335 0.05784152256 -0.04215847744
0.3355 0.05536252583 -0.04463747417
0.336 0.05345691239 -0.04654308761
0.3365 0.0521327948 -0.0478672052
0.337 0.05139599074 -0.04860400926
0.3375 0.05124901595 -0.04875
0.338 0.05124901595 -0.04830400926
0.3385 0.05124901595 -0.0472672052
0.339 0.05124901595 -0.04564308761
0.3395 0.05124901595 -0.04343747417
0.34 0.05124901595 -0.04065847744
0.3405 0.05124901595 -0.03731647288
0.341 0.05124901595 -0.03342405787
0.3415 0.05124901595 -0.02899600201
0.342 0.05124901595 -0.02404918883
0.3425 0.05124901595 -0.01860254916
0.343 0.05124901595 -0.01267698642
0.3435 0.05124901595 -0.006295294113
0.344 0.05124901595 0.0005179341107
0.3445 0.05124901595 0.007736401538
0.345 0.05124901595 0.01533221216
0.3455 0.05124901595 0.02327598075
0.346 0.05124901595 0.03153694888
0.3465 0.05124901595 0.04008310627
0.347 0.05124901595 0.0488813171
0.3475 0.05124901595 0.05789745084
0.348 0.05124901595 0.06709651693
0.3485 0.05124901595 0.07644280281
0.349 0.05124901595 0.08590001497
0.3495 0.05124901595 0.09543142207
0.35 0.05124901595 0.105
0.3505 0.05124901595 0.1145685779
0.351 0.05124901595 0.124099985
0.3515 0.05124901595 0.1335571972
0.352 0.05124901595 0.1429034831
0.3525 0.05210254916 0.1521025492
0.353 0.0611186829 0.1611186829
0.3535 0.06991689373 0.1699168937
0.354 0.07846305112 0.1784630511
0.3545 0.08672401925 0.1867240192
0.355 0.09466778784 0.1946677878
0.3555 0.1022635985 0.2022635985
0.356 0.1094820659 0.2094820659
0.3565 0.1162952941 0.2162952941
0.357 0.1226769864 0.2226769864
0.3575 0.1286025492 0.2286025492
0.358 0.1340491888 0.2340491888
0.3585 0.138996002 0.238996002
0.359 0.1434240579 0.2434240579
0.3595 0.1473164729 0.2473164729
0.36 0.1506584774 0.2506584774
0.3605 0.1534374742 0.2534374742
0.361 0.1556430876 0.2556430876
0.3615 0.1572672052 0.2572672052
0.362 0.1583040093 0.2583040093
0.3625 0.15875 0.25875
0.363 0.1587509841 0.2586040093
0.3635 0.1587509841 0.2578672052
0.364 0.1587509841 0.2565430876
0.3645 0.1587509841 0.2546374742
0.365 0.1587509841 0.2521584774
0.3655 0.1587509841 0.2491164729
0.366 0.1587509841 0.2455240579
0.3665 0.1587509841 0.241396002
0.367 0.1587509841 0.2367491888
0.3675 0.1587509841 0.2316025492
0.368 0.1587509841 0.2259769864
0.3685 0.1587509841 0.2198952941
0.369 0.1587509841 0.2133820659
0.3695 0.1587509841 0.2064635985
0.37 0.1587509841 0.1991677878
0.3705 0.1587509841 0.1915240192
0.371 0.1587509841 0.1835630511
0.3715 0.1587509841 0.1753168937
0.372 0.1587509841 0.1668186829
0.3725 0.1587509841 0.1581025492
0.373 0.1587509841 0.1492034831
0.3735 0.1587509841 0.1401571972
0.374 0.1587509841 0.130999985
0.3745 0.1587509841 0.1217685779
0.375 0.1587509841 0.1125
0.3755 0.1587509841 0.1032314221
0.376 0.1587509841 0.09400001497
0.3765 0.1587509841 0.08484280281
0.377 0.1587509841 0.07579651693
0.3775 0.1587509841 0.06689745084
0.378 0.1581813171 0.0581813171
0.3785 0.1496831063 0.04968310627
0.379 0.1414369489 0.04143694888
0.3795 0.1334759808 0.03347598075
0.38 0.1258322122 0.02583221216
0.3805 0.1185364015 0.01853640154
0.381 0.1116179341 0.01161793411
0.3815 0.1051047059 0.005104705887
0.382 0.09902301358 -0.0009769864164
0.3825 0.09339745084 -0.006602549156
0.383 0.08825081117 -0.01174918883
0.3835 0.08360399799 -0.01639600201
0.384 0.07947594213 -0.02052405787
0.3845 0.07588352712 -0.02411647288
0.385 0.07284152256 -0.02715847744
0.3855 0.07036252583 -0.02963747417
0.386 0.06845691239 -0.03154308761
0.3865 0.0671327948 -0.0328672052
0.387 0.06639599074 -0.03360400926
0.3875 0.06624901595 -0.03375
0.388 0.06624901595 -0.03330400926
0.3885 0.06624901595 -0.0322672052
0.389 0.06624901595 -0.03064308761
0.3895 0.06624901595 -0.02843747417
0.39 0.06624901595 -0.02565847744
0.3905 0.06624901595 -0.02231647288
0.391 0.06624901595 -0.01842405787
0.3915 0.06624901595 -0.01399600201
0.392 0.06624901595 -0.009049188825
0.3925 0.06624901595 -0.003602549156
0.393 0.06624901595 0.002323013584
0.3935 0.06624901595 0.008704705887
0.394 0.06624901595 0.01551793411
0.3945 0.06624901595 0.02273640154
0.395 0.06624901595 0.03033221216
0.3955 0.06624901595 0.03827598075
0.396 0.06624901595 0.04653694888
0.3965 0.06624901595 0.05508310627
0.397 0.06624901595 0.0638813171
0.3975 0.06624901595 0.07289745084
0.398 0.06624901595 0.08209651693
0.3985 0.06624901595 0.09144280281
0.399 0.06624901595 0.100900015
0.3995 0.06624901595 0.1104314221
0.4 0.06624901595 0.12
0.4005 0.06624901595 0.1295685779
0.401 0.06624901595 0.139099985
0.4015 0.06624901595 0.1485571972
0.402 0.06624901595 0.1579034831
0.4025 0.06710254916 0.1671025492
0.403 0.0761186829 0.1761186829
0.4035 0.08491689373 0.1849168937
0.404 0.09346305112 0.1934630511
0.4045 0.1017240192 0.2017240192
0.405 0.1096677878 0.2096677878
0.4055 0.1172635985 0.2172635985
0.406 0.1244820659 0.2244820659
0.4065 0.1312952941 0.2312952941
0.407 0.1376769864 0.2376769864
0.4075 0.1436025492 0.2436025492
0.408 0.1490491888 0.2490491888
0.4085 0.153996002 0.253996002
0.409 0.1584240579 0.2584240579
0.4095 0.1623164729 0.2623164729
0.41 0.1656584774 0.2656584774
0.4105 0.1684374742 0.2684374742
0.411 0.1706430876 0.2706430876
0.4115 0.1722672052 0.2722672052
0.412 0.1733040093 0.2733040093
0.4125 0.17375 0.27375
0.413 0.1737509841 0.2736040093
0.4135 0.1737509841 0.2728672052
0.414 0.1737509841 0.2715430876
0.4145 0.1737509841 0.2696374742
0.415 0.1737509841 0.2671584774
0.4155 0.1737509841 0.2641164729
0.416 0.1737509841 0.2605240579
0.4165 0.1737509841 0.256396002
0.417 0.1737509841 0.2517491888
0.4175 0.1737509841 0.2466025492
0.418 0.1737509841 0.2409769864
0.4185 0.1737509841 0.2348952941
0.419 0.1737509841 0.2283820659
0.4195 0.1737509841 0.2214635985
0.42 0.1737509841 0.2141677878
0.4205 0.1737509841 0.2065240192
0.421 0.1737509841 0.1985630511
0.4215 0.1737509841 0.1903168937
0.422 0.1737509841 0.1818186829
0.4225 0.1737509841 0.1731025492
0.423 0.1737509841 0.1642034831
0.4235 0.1737509841 0.1551571972
0.424 0.1737509841 0.145999985
0.4245 0.1737509841 0.1367685779
0.425 0.1737509841 0.1275
0.4255 0.1737509841 0.1182314221
0.426 0.1737509841 0.109000015
0.4265 0.1737509841 0.09984280281
0.427 0.1737509841 0.09079651693
0.4275 0.1737509841 0.08189745084
0.428 0.1731813171 0.0731813171
0.4285 0.1646831063 0.06468310627
0.429 0.1564369489 0.05643694888
0.4295 0.1484759808 0.04847598075
0.43 0.1408322122 0.04083221216
0.4305 0.1335364015 0.03353640154
0.431 0.1266179341 0.02661793411
0.4315 0.1201047059 0.02010470589
0.432 0.1140230136 0.01402301358
0.4325 0.1083974508 0.008397450844
0.433 0.1032508112 0.003250811175
0.4335 0.09860399799 -0.001396002007
0.434 0.09447594213 -0.00552405787
0.4345 0.09088352712 -0.009116472883
0.435 0.08784152256 -0.01215847744
0.4355 0.08536252583 -0.01463747417
0.436 0.08345691239 -0.01654308761
0.4365 0.0821327948 -0.0178672052
0.437 0.08139599074 -0.01860400926
0.4375 0.08124901595 -0.01875
0.438 0.08124901595 -0.01830400926
0.4385 0.08124901595 -0.0172672052
0.439 0.08124901595 -0.01564308761
0.4395 0.08124901595 -0.01343747417
0.44 0.08124901595 -0.01065847744
0.4405 0.08124901595 -0.007316472883
0.441 0.08124901595 -0.00342405787
0.4415 0.08124901595 0.001003997993
0.442 0.08124901595 0.005950811175
0.4425 0.08124901595 0.01139745084
0.443 0.08124901595 0.01732301358
0.4435 0.08124901595 0.02370470589
0.444 0.08124901595 0.03051793411
0.4445 0.08124901595 0.03773640154
0.445 0.08124901595 0.04533221216
0.4455 0.08124901595 0.05327598075
0.446 0.08124901595 0.06153694888
0.4465 0.08124901595 0.07008310627
0.447 0.08124901595 0.0788813171
0.4475 0.08124901595 0.08789745084
0.448 0.08124901595 0.09709651693
0.4485 0.08124901595 0.1064428028
0.449 0.08124901595 0.115900015
0.4495 0.08124901595 0.1254314221
0.45 0.08124901595 0.135
0.4505 0.08124901595 0.1445685779
0.451 0.08124901595 0.154099985
0.4515 0.08124901595 0.1635571972
0.452 0.08124901595 0.1729034831
0.4525 0.08210254916 0.1821025492
0.453 0.0911186829 0.1911186829
0.4535 0.09991689373 0.1999168937
0.454 0.1084630511 0.2084630511
0.4545 0.1167240192 0.2167240192
0.455 0.1246677878 0.2246677878
0.4555 0.1322635985 0.2322635985
0.456 0.1394820659 0.2394820659
0.4565 0.1462952941 0.2462952941
0.457 0.1526769864 0.2526769864
0.4575 0.1586025492 0.2586025492
0.458 0.1640491888 0.2640491888
0.4585 0.168996002 0.268996002
0.459 0.1734240579 0.2734240579
0.4595 0.1773164729 0.2773164729
0.46 0.1806584774 0.2806584774
0.4605 0.1834374742 0.2834374742
0.461 0.1856430876 0.2856430876
0.4615 0.1872672052 0.2872672052
0.462 0.1883040093 0.2883040093
0.4625 0.18875 0.28875
0.463 0.1887509841 0.2886040093
0.4635 0.1887509841 0.2878672052
0.464 0.1887509841 0.2865430876
0.4645 0.1887509841 0.2846374742
0.465 0.1887509841 0.2821584774
0.4655 0.1887509841 0.2791164729
0.466 0.1887509841 0.2755240579
0.4665 0.1887509841 0.271396002
0.467 0.1887509841 0.2667491888
0.4675 0.1887509841 0.2616025492
0.468 0.1887509841 0.2559769864
0.4685 0.1887509841 0.2498952941
0.469 0.1887509841 0.2433820659
0.4695 0.1887509841 0.2364635985
0.47 0.1887509841 0.2291677878
0.4705 0.1887509841 0.2215240192
0.471 0.1887509841 0.2135630511
0.4715 0.1887509841 0.2053168937
0.472 0.1887509841 0.1968186829
0.4725 0.1887509841 0.1881025492
0.473 0.1887509841 0.1792034831
0.4735 0.1887509841 0.1701571972
0.474 0.1887509841 0.160999985
0.4745 0.1887509841 0.1517685779
0.475 0.1887509841 0.1425
0.4755 0.1887509841 0.1332314221
0.476 0.1887509841 0.124000015
0.4765 0.1887509841 0.1148428028
0.477 0.1887509841 0.1057965169
0.4775 0.1887509841 0.09689745084
0.478 0.1881813171 0.0881813171
0.4785 0.1796831063 0.07968310627
0.479 0.1714369489 0.07143694888
0.4795 0.1634759808 0.06347598075
0.48 0.1558322122 0.05583221216
0.4805 0.1485364015 0.04853640154
0.481 0.1416179341 0.04161793411
0.4815 0.1351047059 0.03510470589
0.482 0.1290230136 0.02902301358
0.4825 0.1233974508 0.02339745084
0.483 0.1182508112 0.01825081117
0.4835 0.113603998 0.01360399799
0.484 0.1094759421 0.00947594213
0.4845 0.1058835271 0.005883527117
0.485 0.1028415226 0.002841522556
0.4855 0.1003625258 0.0003625258307
0.486 0.09845691239 -0.001543087609
0.4865 0.0971327948 -0.002867205197
0.487 0.09639599074 -0.003604009264
0.4875 0.09624901595 -0.00375
0.488 0.09624901595 -0.003304009264
0.4885 0.09624901595 -0.002267205197
0.489 0.09624901595 -0.0006430876093
0.4895 0.09624901595 0.001562525831
0.49 0.09624901595 0.004341522556
0.4905 0.09624901595 0.007683527117
0.491 0.09624901595 0.01157594213
0.4915 0.09624901595 0.01600399799
0.492 0.09624901595 0.02095081117
0.4925 0.09624901595 0.02639745084
0.493 0.09624901595 0.03232301358
0.4935 0.09624901595 0.03870470589
0.494 0.09624901595 0.04551793411
0.4945 0.09624901595 0.05273640154
0.495 0.09624901595 0.06033221216
0.4955 0.09624901595 0.06827598075
0.496 0.09624901595 0.07653694888
0.4965 0.09624901595 0.08508310627
0.497 0.09624901595 0.0938813171
0.4975 0.09624901595 0.1028974508
0.498 0.09624901595 0.1120965169
0.4985 0.09624901595 0.1214428028
0.499 0.09624901595 0.130900015
0.4995 0.09624901595 0.1404314221
0.5 0.09624901595 0.15
0.5005 0.09624901595 0.1595685779
0.501 0.09624901595 0.169099985
0.5015 0.09624901595 0.1785571972
0.502 0.09624901595 0.1879034831
0.5025 0.09710254916 0.1971025492
0.503 0.1061186829 0.2061186829
0.5035 0.1149168937 0.2149168937
0.504 0.1234630511 0.2234630511
0.5045 0.1317240192 0.2317240192
0.505 0.1396677878 0.2396677878
0.5055 0.1472635985 0.2472635985
0.506 0.1544820659 0.2544820659
0.5065 0.1612952941 0.2612952941
0.507 0.1676769864 0.2676769864
0.5075 0.1736025492 0.2736025492
0.508 0.1790491888 0.2790491888
0.5085 0.183996002 0.283996002
0.509 0.1884240579 0.2884240579
0.5095 0.1923164729 0.2923164729
0.51 0.1956584774 0.2956584774
0.5105 0.1984374742 0.2984374742
0.511 0.2006430876 0.3006430876
0.5115 0.2022672052 0.3022672052
0.512 0.2033040093 0.3033040093
0.5125 0.20375 0.30375
0.513 0.2037509841 0.3036040093
0.5135 0.2037509841 0.3028672052
0.514 0.2037509841 0.3015430876
0.5145 0.2037509841 0.2996374742
0.515 0.2037509841 0.2971584774
0.5155 0.2037509841 0.2941164729
0.516 0.2037509841 0.2905240579
0.5165 0.2037509841 0.286396002
0.517 0.2037509841 0.2817491888
0.5175 0.2037509841 0.2766025492
0.518 0.2037509841 0.2709769864
0.5185 0.2037509841 0.2648952941
0.519 0.2037509841 0.2583820659
0.5195 0.2037509841 0.2514635985
0.52 0.2037509841 0.2441677878
0.5205 0.2037509841 0.2365240192
0.521 0.2037509841 0.2285630511
0.5215 0.2037509841 0.2203168937
0.522 0.2037509841 0.2118186829
0.5225 0.2037509841 0.2031025492
0.523 0.2037509841 0.1942034831
0.5235 0.2037509841 0.1851571972
0.524 0.2037509841 0.175999985
0.5245 0.2037509841 0.1667685779
0.525 0.2037509841 0.1575
0.5255 0.2037509841 0.1482314221
0.526 0.2037509841 0.139000015
0.5265 0.2037509841 0.1298428028
0.527 0.2037509841 0.1207965169
0.5275 0.2037509841 0.1118974508
0.528 0.2031813171 0.1031813171
0.5285 0.1946831063 0.09468310627
0.529 0.1864369489 0.08643694888
0.5295 0.1784759808 0.07847598075
0.53 0.1708322122 0.07083221216
0.5305 0.1635364015 0.06353640154
0.531 0.1566179341 0.05661793411
0.5315 0.1501047059 0.05010470589
0.532 0.1440230136 0.04402301358
0.5325 0.1383974508 0.03839745084
0.533 0.1332508112 0.03325081117
0.5335 0.128603998 0.02860399799
0.534 0.1244759421 0.02447594213
0.5345 0.1208835271 0.02088352712
0.535 0.1178415226 0.01784152256
0.5355 0.1153625258 0.01536252583
0.536 0.1134569124 0.01345691239
0.5365 0.1121327948 0.0121327948
0.537 0.1113959907 0.01139599074
0.5375 0.1112490159 0.01125
0.538 0.1112490159 0.01169599074
0.5385 0.1112490159 0.0127327948
0.539 0.1112490159 0.01435691239
0.5395 0.1112490159 0.01656252583
0.54 0.1112490159 0.01934152256
0.5405 0.1112490159 0.02268352712
0.541 0.1112490159 0.02657594213
0.5415 0.1112490159 0.03100399799
0.542 0.1112490159 0.03595081117
0.5425 0.1112490159 0.04139745084
0.543 0.1112490159 0.04732301358
0.5435 0.1112490159 0.05370470589
0.544 0.1112490159 0.06051793411
0.5445 0.1112490159 0.06773640154
0.545 0.1112490159 0.07533221216
0.5455 0.1112490159 0.08327598075
0.546 0.1112490159 0.09153694888
0.5465 0.1112490159 0.1000831063
0.547 0.1112490159 0.1088813171
0.5475 0.1112490159 0.1178974508
0.548 0.1112490159 0.1270965169
0.5485 0.1112490159 0.1364428028
0.549 0.1112490159 0.145900015
0.5495 0.1112490159 0.1554314221
0.55 0.1112490159 0.165
0.5505 0.1112490159 0.1745685779
0.551 0.1112490159 0.184099985
0.5515 0.1112490159 0.1935571972
0.552 0.1112490159 0.2029034831
0.5525 0.1121025492 0.2121025492
0.553 0.1211186829 0.2211186829
0.5535 0.1299168937 0.2299168937
0.554 0.1384630511 0.2384630511
0.5545 0.1467240192 0.2467240192
0.555 0.1546677878 0.2546677878
0.5555 0.1622635985 0.2622635985
0.556 0.1694820659 0.2694820659
0.5565 0.1762952941 0.2762952941
0.557 0.1826769864 0.2826769864
0.5575 0.1886025492 0.2886025492
0.558 0.1940491888 0.2940491888
0.5585 0.198996002 0.298996002
0.559 0.2034240579 0.3034240579
0.5595 0.2073164729 0.3073164729
0.56 0.2106584774 0.3106584774
0.5605 0.2134374742 0.3134374742
0.561 0.2156430876 0.3156430876
0.5615 0.2172672052 0.3172672052
0.562 0.2183040093 0.3183040093
0.5625 0.21875 0.31875
0.563 0.2187509841 0.3186040093
0.5635 0.2187509841 0.3178672052
0.564 0.2187509841 0.3165430876
0.5645 0.2187509841 0.3146374742
0.565 0.2187509841 0.3121584774
0.5655 0.2187509841 0.3091164729
0.566 0.2187509841 0.3055240579
0.5665 0.2187509841 0.301396002
0.567 0.2187509841 0.2967491888
0.5675 0.2187509841 0.2916025492
0.568 0.2187509841 0.2859769864
0.5685 0.2187509841 0.2798952941
0.569 0.2187509841 0.2733820659
0.5695 0.2187509841 0.2664635985
0.57 0.2187509841 0.2591677878
0.5705 0.2187509841 0.2515240192
0.571 0.2187509841 0.2435630511
0.5715 0.2187509841 0.2353168937
0.572 0.2187509841 0.2268186829
0.5725 0.2187509841 0.2181025492
0.573 0.2187509841 0.2092034831
0.5735 0.2187509841 0.2001571972
0.574 0.2187509841 0.190999985
0.5745 0.2187509841 0.1817685779
0.575 0.2187509841 0.1725
0.5755 0.2187509841 0.1632314221
0.576 0.2187509841 0.154000015
0.5765 0.2187509841 0.1448428028
0.577 0.2187509841 0.1357965169
0.5775 0.2187509841 0.1268974508
0.578 0.2181813171 0.1181813171
0.5785 0.2096831063 0.1096831063
0.579 0.2014369489 0.1014369489
0.5795 0.1934759808 0.09347598075
0.58 0.1858322122 0.08583221216
0.5805 0.1785364015 0.07853640154
0.581 0.1716179341 0.07161793411
0.5815 0.1651047059 0.06510470589
0.582 0.1590230136 0.05902301358
0.5825 0.1533974508 0.05339745084
0.583 0.1482508112 0.04825081117
0.5835 0.143603998 0.04360399799
0.584 0.1394759421 0.03947594213
0.5845 0.1358835271 0.03588352712
0.585 0.1328415226 0.03284152256
0.5855 0.1303625258 0.03036252583
0.586 0.1284569124 0.02845691239
0.5865 0.1271327948 0.0271327948
0.587 0.1263959907 0.02639599074
0.5875 0.1262490159 0.02625
0.588 0.1262490159 0.02669599074
0.5885 0.1262490159 0.0277327948
0.589 0.1262490159 0.02935691239
0.5895 0.1262490159 0.03156252583
0.59 0.1262490159 0.03434152256
0.5905 0.1262490159 0.03768352712
0.591 0.1262490159 0.04157594213
0.5915 0.1262490159 0.04600399799
0.592 0.1262490159 0.05095081117
0.5925 0.1262490159 0.05639745084
0.593 0.1262490159 0.06232301358
0.5935 0.1262490159 0.06870470589
0.594 0.1262490159 0.07551793411
0.5945 0.1262490159 0.08273640154
0.595 0.1262490159 0.09033221216
0.5955 0.1262490159 0.09827598075
0.596 0.1262490159 0.1065369489
0.5965 0.1262490159 0.1150831063
0.597 0.1262490159 0.1238813171
0.5975 0.1262490159 0.1328974508
0.598 0.1262490159 0.1420965169
0.5985 0.1262490159 0.1514428028
0.599 0.1262490159 0.160900015
0.5995 0.1262490159 0.1704314221
0.6 0.1262490159 0.18
0.6005 0.1262490159 0.1895685779
0.601 0.1262490159 0.199099985
0.6015 0.1262490159 0.2085571972
0.602 0.1262490159 0.2179034831
0.6025 0.1271025492 0.2271025492
0.603 0.1361186829 0.2361186829
0.6035 0.1449168937 0.2449168937
0.604 0.1534630511 0.2534630511
0.6045 0.1617240192 0.2617240192
0.605 0.1696677878 0.2696677878
0.6055 0.1772635985 0.2772635985
0.606 0.1844820659 0.2844820659
0.6065 0.1912952941 0.2912952941
0.607 0.1976769864 0.2976769864
0.6075 0.2036025492 0.3036025492
0.608 0.2090491888 0.3090491888
0.6085 0.213996002 0.313996002
0.609 0.2184240579 0.3184240579
0.6095 0.2223164729 0.3223164729
0.61 0.2256584774 0.3256584774
0.6105 0.2284374742 0.3284374742
0.611 0.2306430876 0.3306430876
0.6115 0.2322672052 0.3322672052
0.612 0.2333040093 0.3333040093
0.6125 0.23375 0.33375
0.613 0.2337509841 0.3336040093
0.6135 0.2337509841 0.3328672052
0.614 0.2337509841 0.3315430876
0.6145 0.2337509841 0.3296374742
0.615 0.2337509841 0.3271584774
0.6155 0.2337509841 0.3241164729
0.616 0.2337509841 0.3205240579
0.6165 0.2337509841 0.316396002
0.617 0.2337509841 0.3117491888
0.6175 0.2337509841 0.3066025492
0.618 0.2337509841 0.3009769864
0.6185 0.2337509841 0.2948952941
0.619 0.2337509841 0.2883820659
0.6195 0.2337509841 0.2814635985
0.62 0.2337509841 0.2741677878
0.6205 0.2337509841 0.2665240192
0.621 0.2337509841 0.2585630511
0.6215 0.2337509841 0.2503168937
0.622 0.2337509841 0.2418186829
0.6225 0.2337509841 0.2331025492
0.623 0.2337509841 0.2242034831
0.6235 0.2337509841 0.2151571972
0.624 0.2337509841 0.205999985
0.6245 0.2337509841 0.1967685779
0.625 0.2337509841 0.1875
0.6255 0.2337509841 0.1782314221
0.626 0.2337509841 0.169000015
0.6265 0.2337509841 0.1598428028
0.627 0.2337509841 0.1507965169
0.6275 0.2337509841 0.1418974508
0.628 0.2331813171 0.1331813171
0.6285 0.2246831063 0.1246831063
0.629 0.2164369489 0.1164369489
0.6295 0.2084759808 0.1084759808
0.63 0.2008322122 0.1008322122
0.6305 0.1935364015 0.09353640154
0.631 0.1866179341 0.08661793411
0.6315 0.1801047059 0.08010470589
0.632 0.1740230136 0.07402301358
0.6325 0.1683974508 0.06839745084
0.633 0.1632508112 0.06325081117
0.6335 0.158603998 0.05860399799
0.634 0.1544759421 0.05447594213
0.6345 0.1508835271 0.05088352712
0.635 0.1478415226 0.04784152256
0.6355 0.1453625258 0.04536252583
0.636 0.1434569124 0.04345691239
0.6365 0.1421327948 0.0421327948
0.637 0.1413959907 0.04139599074
0.6375 0.1412490159 0.04125
0.638 0.1412490159 0.04169599074
0.6385 0.1412490159 0.0427327948
0.639 0.1412490159 0.04435691239
0.6395 0.1412490159 0.04656252583
0.64 0.1412490159 0.04934152256
0.6405 0.1412490159 0.05268352712
0.641 0.1412490159 0.05657594213
0.6415 0.1412490159 0.06100399799
0.642 0.1412490159 0.06595081117
0.6425 0.1412490159 0.07139745084
0.643 0.1412490159 0.07732301358
0.6435 0.1412490159 0.08370470589
0.644 0.1412490159 0.09051793411
0.6445 0.1412490159 0.09773640154
0.645 0.1412490159 0.1053322122
0.6455 0.1412490159 0.1132759808
0.646 0.1412490159 0.1215369489
0.6465 0.1412490159 0.1300831063
0.647 0.1412490159 0.1388813171
0.6475 0.1412490159 0.1478974508
0.648 0.1412490159 0.1570965169
0.6485 0.1412490159 0.1664428028
0.649 0.1412490159 0.175900015
0.6495 0.1412490159 0.1854314221
0.65 0.1412490159 0.195
0.6505 0.1412490159 0.2045685779
0.651 0.1412490159 0.214099985
0.6515 0.1412490159 0.2235571972
0.652 0.1412490159 0.2329034831
0.6525 0.1421025492 0.2421025492
0.653 0.1511186829 0.2511186829
0.6535 0.1599168937 0.2599168937
0.654 0.1684630511 0.2684630511
0.6545 0.1767240192 0.2767240192
0.655 0.1846677878 0.2846677878
0.6555 0.1922635985 0.2922635985
0.656 0.1994820659 0.2994820659
0.6565 0.2062952941 0.3062952941
0.657 0.2126769864 0.3126769864
0.6575 0.2186025492 0.3186025492
0.658 0.2240491888 0.3240491888
0.6585 0.228996002 0.328996002
0.659 0.2334240579 0.3334240579
0.6595 0.2373164729 0.3373164729
0.66 0.2406584774 0.3406584774
0.6605 0.2434374742 0.3434374742
0.661 0.2456430876 0.3456430876
0.6615 0.2472672052 0.3472672052
0.662 0.2483040093 0.3483040093
0.6625 0.24875 0.34875
0.663 0.2487509841 0.3486040093
0.6635 0.2487509841 0.3478672052
0.664 0.2487509841 0.3465430876
0.6645 0.2487509841 0.3446374742
0.665 0.2487509841 0.3421584774
0.6655 0.2487509841 0.3391164729
0.666 0.2487509841 0.3355240579
0.6665 0.2487509841 0.331396002
0.667 0.2487509841 0.3267491888
0.6675 0.2487509841 0.3216025492
0.668 0.2487509841 0.3159769864
0.6685 0.2487509841 0.3098952941
0.669 0.2487509841 0.3033820659
0.6695 0.2487509841 0.2964635985
0.67 0.2487509841 0.2891677878
0.6705 0.2487509841 0.2815240192
0.671 0.2487509841 0.2735630511
0.6715 0.2487509841 0.2653168937
0.672 0.2487509841 0.2568186829
0.6725 0.2487509841 0.2481025492
0.673 0.2487509841 0.2392034831
0.6735 0.2487509841 0.2301571972
0.674 0.2487509841 0.220999985
0.6745 0.2487509841 0.2117685779
0.675 0.2487509841 0.2025
0.6755 0.2487509841 0.1932314221
0.676 0.2487509841 0.184000015
0.6765 0.2487509841 0.1748428028
0.677 0.2487509841 0.1657965169
0.6775 0.2487509841 0.1568974508
0.678 0.2481813171 0.1481813171
0.6785 0.2396831063 0.1396831063
0.679 0.2314369489 0.1314369489
0.6795 0.2234759808 0.1234759808
0.68 0.2158322122 0.1158322122
0.6805 0.2085364015 0.1085364015
0.681 0.2016179341 0.1016179341
0.6815 0.1951047059 0.09510470589
0.682 0.1890230136 0.08902301358
0.6825 0.1833974508 0.08339745084
0.683 0.1782508112 0.07825081117
0.6835 0.173603998 0.07360399799
0.684 0.1694759421 0.06947594213
0.6845 0.1658835271 0.06588352712
0.685 0.1628415226 0.06284152256
0.6855 0.1603625258 0.06036252583
0.686 0.1584569124 0.05845691239
0.6865 0.1571327948 0.0571327948
0.687 0.1563959907 0.05639599074
0.6875 0.1562490159 0.05625
0.688 0.1562490159 0.05669599074
0.6885 0.1562490159 0.0577327948
0.689 0.1562490159 0.05935691239
0.6895 0.1562490159 0.06156252583
0.69 0.1562490159 0.06434152256
0.6905 0.1562490159 0.06768352712
0.691 0.1562490159 0.07157594213
0.6915 0.1562490159 0.07600399799
0.692 0.1562490159 0.08095081117
0.6925 0.1562490159 0.08639745084
0.693 0.1562490159 0.09232301358
0.6935 0.1562490159 0.09870470589
0.694 0.1562490159 0.1055179341
0.6945 0.1562490159 0.1127364015
0.695 0.1562490159 0.1203322122
0.6955 0.1562490159 0.1282759808
0.696 0.1562490159 0.1365369489
0.6965 0.1562490159 0.1450831063
0.697 0.1562490159 0.1538813171
0.6975 0.1562490159 0.1628974508
0.698 0.1562490159 0.1720965169
0.6985 0.1562490159 0.1814428028
0.699 0.1562490159 0.190900015
0.6995 0.1562490159 0.2004314221
0.7 0.1562490159 0.21
0.7005 0.1562490159 0.2195685779
0.701 0.1562490159 0.229099985
0.7015 0.1562490159 0.2385571972
0.702 0.1562490159 0.2479034831
0.7025 0.1571025492 0.2571025492
0.703 0.1661186829 0.2661186829
0.7035 0.1749168937 0.2749168937
0.704 0.1834630511 0.2834630511
0.7045 0.1917240192 0.2917240192
0.705 0.1996677878 0.2996677878
0.7055 0.2072635985 0.3072635985
0.706 0.2144820659 0.3144820659
0.7065 0.2212952941 0.3212952941
0.707 0.2276769864 0.3276769864
0.7075 0.2336025492 0.3336025492
0.708 0.2390491888 0.3390491888
0.7085 0.243996002 0.343996002
0.709 0.2484240579 0.3484240579
0.7095 0.2523164729 0.3523164729
0.71 0.2556584774 0.3556584774
0.7105 0.2584374742 0.3584374742
0.711 0.2606430876 0.3606430876
0.7115 0.2622672052 0.3622672052
0.712 0.2633040093 0.3633040093
0.7125 0.26375 0.36375
0.713 0.2637509841 0.3636040093
0.7135 0.2637509841 0.3628672052
0.714 0.2637509841 0.3615430876
0.7145 0.2637509841 0.3596374742
0.715 0.2637509841 0.3571584774
0.7155 0.2637509841 0.3541164729
0.716 0.2637509841 0.3505240579
0.7165 0.2637509841 0.346396002
0.717 0.2637509841 0.3417491888
0.7175 0.2637509841 0.3366025492
0.718 0.2637509841 0.3309769864
0.7185 0.2637509841 0.3248952941
0.719 0.2637509841 0.3183820659
0.7195 0.2637509841 0.3114635985
0.72 0.2637509841 0.3041677878
0.7205 0.2637509841 0.2965240192
0.721 0.2637509841 0.2885630511
0.7215 0.2637509841 0.2803168937
0.722 0.2637509841 0.2718186829
0.7225 0.2637509841 0.2631025492
0.723 0.2637509841 0.2542034831
0.7235 0.2637509841 0.2451571972
0.724 0.2637509841 0.235999985
0.7245 0.2637509841 0.2267685779
0.725 0.2637509841 0.2175
0.7255 0.2637509841 0.2082314221
0.726 0.2637509841 0.199000015
0.7265 0.2637509841 0.1898428028
0.727 0.2637509841 0.1807965169
0.7275 0.2637509841 0.1718974508
0.728 0.2631813171 0.1631813171
0.7285 0.2546831063 0.1546831063
0.729 0.2464369489 0.1464369489
0.7295 0.2384759808 0.1384759808
0.73 0.2308322122 0.1308322122
0.7305 0.2235364015 0.1235364015
0.731 0.2166179341 0.1166179341
0.7315 0.2101047059 0.1101047059
0.732 0.2040230136 0.1040230136
0.7325 0.1983974508 0.09839745084
0.733 0.1932508112 0.09325081117
0.7335 0.188603998 0.08860399799
0.734 0.1844759421 0.08447594213
0.7345 0.1808835271 0.08088352712
0.735 0.1778415226 0.07784152256
0.7355 0.1753625258 0.07536252583
0.736 0.1734569124 0.07345691239
0.7365 0.1721327948 0.0721327948
0.737 0.1713959907 0.07139599074
0.7375 0.1712490159 0.07125
0.738 0.1712490159 0.07169599074
0.7385 0.1712490159 0.0727327948
0.739 0.1712490159 0.07435691239
0.7395 0.1712490159 0.07656252583
0.74 0.1712490159 0.07934152256
0.7405 0.1712490159 0.08268352712
0.741 0.1712490159 0.08657594213
0.7415 0.1712490159 0.09100399799
0.742 0.1712490159 0.09595081117
0.7425 0.1712490159 0.1013974508
0.743 0.1712490159 0.1073230136
0.7435 0.1712490159 0.1137047059
0.744 0.1712490159 0.1205179341
0.7445 0.1712490159 0.1277364015
0.745 0.1712490159 0.1353322122
0.7455 0.1712490159 0.1432759808
0.746 0.1712490159 0.1515369489
0.7465 0.1712490159 0.1600831063
0.747 0.1712490159 0.1688813171
0.7475 0.1712490159 0.1778974508
0.748 0.1712490159 0.1870965169
0.7485 0.1712490159 0.1964428028
0.749 0.1712490159 0.205900015
0.7495 0.1712490159 0.2154314221
0.75 0.1712490159 0.225
0.7505 0.1712490159 0.2345685779
0.751 0.1712490159 0.244099985
0.7515 0.1712490159 0.2535571972
0.752 0.1712490159 0.2629034831
0.7525 0.1721025492 0.2721025492
0.753 0.1811186829 0.2811186829
0.7535 0.1899168937 0.2899168937
0.754 0.1984630511 0.2984630511
0.7545 0.2067240192 0.3067240192
0.755 0.2146677878 0.3146677878
0.7555 0.2222635985 0.3222635985
0.756 0.2294820659 0.3294820659
0.7565 0.2362952941 0.3362952941
0.757 0.2426769864 0.3426769864
0.7575 0.2486025492 0.3486025492
0.758 0.2540491888 0.3540491888
0.7585 0.258996002 0.358996002
0.759 0.2634240579 0.3634240579
0.7595 0.2673164729 0.3673164729
0.76 0.2706584774 0.3706584774
0.7605 0.2734374742 0.3734374742
0.761 0.2756430876 0.3756430876
0.7615 0.2772672052 0.3772672052
0.762 0.2783040093 0.3783040093
0.7625 0.27875 0.37875
0.763 0.2787509841 0.3786040093
0.7635 0.2787509841 0.3778672052
0.764 0.2787509841 0.3765430876
0.7645 0.2787509841 0.3746374742
0.765 0.2787509841 0.3721584774
0.7655 0.2787509841 0.3691164729
0.766 0.2787509841 0.3655240579
0.7665 0.2787509841 0.361396002
0.767 0.2787509841 0.3567491888
0.7675 0.2787509841 0.3516025492
0.768 0.2787509841 0.3459769864
0.7685 0.2787509841 0.3398952941
0.769 0.2787509841 0.3333820659
0.7695 0.2787509841 0.3264635985
0.77 0.2787509841 0.3191677878
0.7705 0.2787509841 0.3115240192
0.771 0.2787509841 0.3035630511
0.7715 0.2787509841 0.2953168937
0.772 0.2787509841 0.2868186829
0.7725 0.2787509841 0.2781025492
0.773 0.2787509841 0.2692034831
0.7735 0.2787509841 0.2601571972
0.774 0.2787509841 0.250999985
0.7745 0.2787509841 0.2417685779
0.775 0.2787509841 0.2325
0.7755 0.2787509841 0.2232314221
0.776 0.2787509841 0.214000015
0.7765 0.2787509841 0.2048428028
0.777 0.2787509841 0.1957965169
0.7775 0.2787509841 0.1868974508
0.778 0.2781813171 0.1781813171
0.7785 0.2696831063 0.1696831063
0.779 0.2614369489 0.1614369489
0.7795 0.2534759808 0.1534759808
0.78 0.2458322122 0.1458322122
0.7805 0.2385364015 0.1385364015
0.781 0.2316179341 0.1316179341
0.7815 0.2251047059 0.1251047059
0.782 0.2190230136 0.1190230136
0.7825 0.2133974508 0.1133974508
0.783 0.2082508112 0.1082508112
0.7835 0.203603998 0.103603998
0.784 0.1994759421 0.09947594213
0.7845 0.1958835271 0.09588352712
0.785 0.1928415226 0.09284152256
0.7855 0.1903625258 0.09036252583
0.786 0.1884569124 0.08845691239
0.7865 0.1871327948 0.0871327948
0.787 0.1863959907 0.08639599074
0.7875 0.1862490159 0.08625
0.788 0.1862490159 0.08669599074
0.7885 0.1862490159 0.0877327948
0.789 0.1862490159 0.08935691239
0.7895 0.1862490159 0.09156252583
0.79 0.1862490159 0.09434152256
0.7905 0.1862490159 0.09768352712
0.791 0.1862490159 0.1015759421
0.7915 0.1862490159 0.106003998
0.792 0.1862490159 0.1109508112
0.7925 0.1862490159 0.1163974508
0.793 0.1862490159 0.1223230136
0.7935 0.1862490159 0.1287047059
0.794 0.1862490159 0.1355179341
0.7945 0.1862490159 0.1427364015
0.795 0.1862490159 0.1503322122
0.7955 0.1862490159 0.1582759808
0.796 0.1862490159 0.1665369489
0.7965 0.1862490159 0.1750831063
0.797 0.1862490159 0.1838813171
0.7975 0.1862490159 0.1928974508
0.798 0.1862490159 0.2020965169
0.7985 0.1862490159 0.2114428028
0.799 0.1862490159 0.220900015
0.7995 0.1862490159 0.2304314221
0.8 0.1862490159 0.24
0.8005 0.1862490159 0.2495685779
0.801 0.1862490159 0.259099985
0.8015 0.1862490159 0.2685571972
0.802 0.1862490159 0.2779034831
0.8025 0.1871025492 0.2871025492
0.803 0.1961186829 0.2961186829
0.8035 0.2049168937 0.3049168937
0.804 0.2134630511 0.3134630511
0.8045 0.2217240192 0.3217240192
0.805 0.2296677878 0.3296677878
0.8055 0.2372635985 0.3372635985
0.806 0.2444820659 0.3444820659
0.8065 0.2512952941 0.3512952941
0.807 0.2576769864 0.3576769864
0.8075 0.2636025492 0.3636025492
0.808 0.2690491888 0.3690491888
0.8085 0.273996002 0.373996002
0.809 0.2784240579 0.3784240579
0.8095 0.2823164729 0.3823164729
0.81 0.2856584774 0.3856584774
0.8105 0.2884374742 0.3884374742
0.811 0.2906430876 0.3906430876
0.8115 0.2922672052 0.3922672052
0.812 0.2933040093 0.3933040093
0.8125 0.29375 0.39375
0.813 0.2937509841 0.3936040093
0.8135 0.2937509841 0.3928672052
0.814 0.2937509841 0.3915430876
0.8145 0.2937509841 0.3896374742
0.815 0.2937509841 0.3871584774
0.8155 0.2937509841 0.3841164729
0.816 0.2937509841 0.3805240579
0.8165 0.2937509841 0.376396002
0.817 0.2937509841 0.3717491888
0.8175 0.2937509841 0.3666025492
0.818 0.2937509841 0.3609769864
0.8185 0.2937509841 0.3548952941
0.819 0.2937509841 0.3483820659
0.8195 0.2937509841 0.3414635985
0.82 0.2937509841 0.3341677878
0.8205 0.2937509841 0.3265240192
0.821 0.2937509841 0.3185630511
0.8215 0.2937509841 0.3103168937
0.822 0.2937509841 0.3018186829
0.8225 0.2937509841 0.2931025492
0.823 0.2937509841 0.2842034831
0.8235 0.2937509841 0.2751571972
0.824 0.2937509841 0.265999985
0.8245 0.2937509841 0.2567685779
0.825 0.2937509841 0.2475
0.8255 0.2937509841 0.2382314221
0.826 0.2937509841 0.229000015
0.8265 0.2937509841 0.2198428028
0.827 0.2937509841 0.2107965169
0.8275 0.2937509841 0.2018974508
0.828 0.2931813171 0.1931813171
0.8285 0.2846831063 0.1846831063
0.829 0.2764369489 0.1764369489
0.8295 0.2684759808 0.1684759808
0.83 0.2608322122 0.1608322122
0.8305 0.2535364015 0.1535364015
0.831 0.2466179341 0.1466179341
0.8315 0.2401047059 0.1401047059
0.832 0.2340230136 0.1340230136
0.8325 0.2283974508 0.1283974508
0.833 0.2232508112 0.1232508112
0.8335 0.218603998 0.118603998
0.834 0.2144759421 0.1144759421
0.8345 0.2108835271 0.1108835271
0.835 0.2078415226 0.1078415226
0.8355 0.2053625258 0.1053625258
0.836 0.2034569124 0.1034569124
0.8365 0.2021327948 0.1021327948
0.837 0.2013959907 0.1013959907
0.8375 0.2012490159 0.10125
0.838 0.2012490159 0.1016959907
0.8385 0.2012490159 0.1027327948
0.839 0.2012490159 0.1043569124
0.8395 0.2012490159 0.1065625258
0.84 0.2012490159 0.1093415226
0.8405 0.2012490159 0.1126835271
0.841 0.2012490159 0.1165759421
0.8415 0.2012490159 0.121003998
0.842 0.2012490159 0.1259508112
0.8425 0.2012490159 0.1313974508
0.843 0.2012490159 0.1373230136
0.8435 0.2012490159 0.1437047059
0.844 0.2012490159 0.1505179341
0.8445 0.2012490159 0.1577364015
0.845 0.2012490159 0.1653322122
0.8455 0.2012490159 0.1732759808
0.846 0.2012490159 0.1815369489
0.8465 0.2012490159 0.1900831063
0.847 0.2012490159 0.1988813171
0.8475 0.2012490159 0.2078974508
0.848 0.2012490159 0.2170965169
0.8485 0.2012490159 0.2264428028
0.849 0.2012490159 0.235900015
0.8495 0.2012490159 0.2454314221
0.85 0.2012490159 0.255
0.8505 0.2012490159 0.2645685779
0.851 0.2012490159 0.274099985
0.8515 0.2012490159 0.2835571972
0.852 0.2012490159 0.2929034831
0.8525 0.2021025492 0.3021025492
0.853 0.2111186829 0.3111186829
0.8535 0.2199168937 0.3199168937
0.854 0.2284630511 0.3284630511
0.8545 0.2367240192 0.3367240192
0.855 0.2446677878 0.3446677878
0.8555 0.2522635985 0.3522635985
0.856 0.2594820659 0.3594820659
0.8565 0.2662952941 0.3662952941
0.857 0.2726769864 0.3726769864
0.8575 0.2786025492 0.3786025492
0.858 0.2840491888 0.3840491888
0.8585 0.288996002 0.388996002
0.859 0.2934240579 0.3934240579
0.8595 0.2973164729 0.3973164729
0.86 0.3006584774 0.4006584774
0.8605 0.3034374742 0.4034374742
0.861 0.3056430876 0.4056430876
0.8615 0.3072672052 0.4072672052
0.862 0.3083040093 0.4083040093
0.8625 0.30875 0.40875
0.863 0.3087509841 0.4086040093
0.8635 0.3087509841 0.4078672052
0.864 0.3087509841 0.4065430876
0.8645 0.3087509841 0.4046374742
0.865 0.3087509841 0.4021584774
0.8655 0.3087509841 0.3991164729
0.866 0.3087509841 0.3955240579
0.8665 0.3087509841 0.391396002
0.867 0.3087509841 0.3867491888
0.8675 0.3087509841 0.3816025492
0.868 0.3087509841 0.3759769864
0.8685 0.3087509841 0.3698952941
0.869 0.3087509841 0.3633820659
0.8695 0.3087509841 0.3564635985
0.87 0.3087509841 0.3491677878
0.8705 0.3087509841 0.3415240192
0.871 0.3087509841 0.3335630511
0.8715 0.3087509841 0.3253168937
0.872 0.3087509841 0.3168186829
0.8725 0.3087509841 0.3081025492
0.873 0.3087509841 0.2992034831
0.8735 0.3087509841 0.2901571972
0.874 0.3087509841 0.280999985
0.8745 0.3087509841 0.2717685779
0.875 0.3087509841 0.2625
0.8755 0.3087509841 0.2532314221
0.876 0.3087509841 0.244000015
0.8765 0.3087509841 0.2348428028
0.877 0.3087509841 0.2257965169
0.8775 0.3087509841 0.2168974508
0.878 0.3081813171 0.2081813171
0.8785 0.2996831063 0.1996831063
0.879 0.2914369489 0.1914369489
0.8795 0.2834759808 0.1834759808
0.88 0.2758322122 0.1758322122
0.8805 0.2685364015 0.1685364015
0.881 0.2616179341 0.1616179341
0.8815 0.2551047059 0.1551047059
0.882 0.2490230136 0.1490230136
0.8825 0.2433974508 0.1433974508
0.883 0.2382508112 0.1382508112
0.8835 0.233603998 0.133603998
0.884 0.2294759421 0.1294759421
0.8845 0.2258835271 0.1258835271
0.885 0.2228415226 0.1228415226
0.8855 0.2203625258 0.1203625258
0.886 0.2184569124 0.1184569124
0.8865 0.2171327948 0.1171327948
0.887 0.2163959907 0.1163959907
0.8875 0.2162490159 0.11625
0.888 0.2162490159 0.1166959907
0.8885 0.2162490159 0.1177327948
0.889 0.2162490159 0.1193569124
0.8895 0.2162490159 0.1215625258
0.89 0.2162490159 0.1243415226
0.8905 0.2162490159 0.1276835271
0.891 0.2162490159 0.1315759421
0.8915 0.2162490159 0.136003998
0.892 0.2162490159 0.1409508112
0.8925 0.2162490159 0.1463974508
0.893 0.2162490159 0.1523230136
0.8935 0.2162490159 0.1587047059
0.894 0.2162490159 0.1655179341
0.8945 0.2162490159 0.1727364015
0.895 0.2162490159 0.1803322122
0.8955 0.2162490159 0.1882759808
0.896 0.2162490159 0.1965369489
0.8965 0.2162490159 0.2050831063
0.897 0.2162490159 0.2138813171
0.8975 0.2162490159 0.2228974508
0.898 0.2162490159 0.2320965169
0.8985 0.2162490159 0.2414428028
0.899 0.2162490159 0.250900015
0.8995 0.2162490159 0.2604314221
0.9 0.2162490159 0.27
0.9005 0.2162490159 0.2795685779
0.901 0.2162490159 0.289099985
0.9015 0.2162490159 0.2985571972
0.902 0.2162490159 0.3079034831
0.9025 0.2171025492 0.3171025492
0.903 0.2261186829 0.3261186829
0.9035 0.2349168937 0.3349168937
0.904 0.2434630511 0.3434630511
0.9045 0.2517240192 0.3517240192
0.905 0.2596677878 0.3596677878
0.9055 0.2672635985 0.3672635985
0.906 0.2744820659 0.3744820659
0.9065 0.2812952941 0.3812952941
0.907 0.2876769864 0.3876769864
0.9075 0.2936025492 0.3936025492
0.908 0.2990491888 0.3990491888
0.9085 0.303996002 0.403996002
0.909 0.3084240579 0.4084240579
0.9095 0.3123164729 0.4123164729
0.91 0.3156584774 0.4156584774
0.9105 0.3184374742 0.4184374742
0.911 0.3206430876 0.4206430876
0.9115 0.3222672052 0.4222672052
0.912 0.3233040093 0.4233040093
0.9125 0.32375 0.42375
0.913 0.3237509841 0.4236040093
0.9135 0.3237509841 0.4228672052
0.914 0.3237509841 0.4215430876
0.9145 0.3237509841 0.4196374742
0.915 0.3237509841 0.4171584774
0.9155 0.3237509841 0.4141164729
0.916 0.3237509841 0.4105240579
0.9165 0.3237509841 0.406396002
0.917 0.3237509841 0.4017491888
0.9175 0.3237509841 0.3966025492
0.918 0.3237509841 0.3909769864
0.9185 0.3237509841 0.3848952941
0.919 0.3237509841 0.3783820659
0.9195 0.3237509841 0.3714635985
0.92 0.3237509841 0.3641677878
0.9205 0.3237509841 0.3565240192
0.921 0.3237509841 0.3485630511
0.9215 0.3237509841 0.3403168937
0.922 0.3237509841 0.3318186829
0.9225 0.3237509841 0.3231025492
0.923 0.3237509841 0.3142034831
0.9235 0.3237509841 0.3051571972
0.924 0.3237509841 0.295999985
0.9245 0.3237509841 0.2867685779
0.925 0.3237509841 0.2775
0.9255 0.3237509841 0.2682314221
0.926 0.3237509841 0.259000015
0.9265 0.3237509841 0.2498428028
0.927 0.3237509841 0.2407965169
0.9275 0.3237509841 0.2318974508
0.928 0.3231813171 0.2231813171
0.9285 0.3146831063 0.2146831063
0.929 0.3064369489 0.2064369489
0.9295 0.2984759808 0.1984759808
0.93 0.2908322122 0.1908322122
0.9305 0.2835364015 0.1835364015
0.931 0.2766179341 0.1766179341
0.9315 0.2701047059 0.1701047059
0.932 0.2640230136 0.1640230136
0.9325 0.2583974508 0.1583974508
0.933 0.2532508112 0.1532508112
0.9335 0.248603998 0.148603998
0.934 0.2444759421 0.1444759421
0.9345 0.2408835271 0.1408835271
0.935 0.2378415226 0.1378415226
0.9355 0.2353625258 0.1353625258
0.936 0.2334569124 0.1334569124
0.9365 0.2321327948 0.1321327948
0.937 0.2313959907 0.1313959907
0.9375 0.2312490159 0.13125
0.938 0.2312490159 0.1316959907
0.9385 0.2312490159 0.1327327948
0.939 0.2312490159 0.1343569124
0.9395 0.2312490159 0.1365625258
0.94 0.2312490159 0.1393415226
0.9405 0.2312490159 0.1426835271
0.941 0.2312490159 0.1465759421
0.9415 0.2312490159 0.151003998
0.942 0.2312490159 0.1559508112
0.9425 0.2312490159 0.1613974508
0.943 0.2312490159 0.1673230136
0.9435 0.2312490159 0.1737047059
0.944 0.2312490159 0.1805179341
0.9445 0.2312490159 0.1877364015
0.945 0.2312490159 0.1953322122
0.9455 0.2312490159 0.2032759808
0.946 0.2312490159 0.2115369489
0.9465 0.2312490159 0.2200831063
0.947 0.2312490159 0.2288813171
0.9475 0.2312490159 0.2378974508
0.948 0.2312490159 0.2470965169
0.9485 0.2312490159 0.2564428028
0.949 0.2312490159 0.265900015
0.9495 0.2312490159 0.2754314221
0.95 0.2312490159 0.285
0.9505 0.2312490159 0.2945685779
0.951 0.2312490159 0.304099985
0.9515 0.2312490159 0.3135571972
0.952 0.2312490159 0.3229034831
0.9525 0.2321025492 0.3321025492
0.953 0.2411186829 0.3411186829
0.9535 0.2499168937 0.3499168937
0.954 0.2584630511 0.3584630511
0.9545 0.2667240192 0.3667240192
0.955 0.2746677878 0.3746677878
0.9555 0.2822635985 0.3822635985
0.956 0.2894820659 0.3894820659
0.9565 0.2962952941 0.3962952941
0.957 0.3026769864 0.4026769864
0.9575 0.3086025492 0.4086025492
0.958 0.3140491888 0.4140491888
0.9585 0.318996002 0.418996002
0.959 0.3234240579 0.4234240579
0.9595 0.3273164729 0.4273164729
0.96 0.3306584774 0.4306584774
0.9605 0.3334374742 0.4334374742
0.961 0.3356430876 0.4356430876
0.9615 0.3372672052 0.4372672052
0.962 0.3383040093 0.4383040093
0.9625 0.33875 0.43875
0.963 0.3387509841 0.4386040093
0.9635 0.3387509841 0.4378672052
0.964 0.3387509841 0.4365430876
0.9645 0.3387509841 0.4346374742
0.965 0.3387509841 0.4321584774
0.9655 0.3387509841 0.4291164729
0.966 0.3387509841 0.4255240579
0.9665 0.3387509841 0.421396002
0.967 0.3387509841 0.4167491888
0.9675 0.3387509841 0.4116025492
0.968 0.3387509841 0.4059769864
0.9685 0.3387509841 0.3998952941
0.969 0.3387509841 0.3933820659
0.9695 0.3387509841 0.3864635985
0.97 0.3387509841 0.3791677878
0.9705 0.3387509841 0.3715240192
0.971 0.3387509841 0.3635630511
0.9715 0.3387509841 0.3553168937
0.972 0.3387509841 0.3468186829
0.9725 0.3387509841 0.3381025492
0.973 0.3387509841 0.3292034831
0.9735 0.3387509841 0.3201571972
0.974 0.3387509841 0.310999985
0.9745 0.3387509841 0.3017685779
0.975 0.3387509841 0.2925
0.9755 0.3387509841 0.2832314221
0.976 0.3387509841 0.274000015
0.9765 0.3387509841 0.2648428028
0.977 0.3387509841 0.2557965169
0.9775 0.3387509841 0.2468974508
0.978 0.3381813171 0.2381813171
0.9785 0.3296831063 0.2296831063
0.979 0.3214369489 0.2214369489
0.9795 0.3134759808 0.2134759808
0.98 0.3058322122 0.2058322122
0.9805 0.2985364015 0.1985364015
0.981 0.2916179341 0.1916179341
0.9815 0.2851047059 0.1851047059
0.982 0.2790230136 0.1790230136
0.9825 0.2733974508 0.1733974508
0.983 0.2682508112 0.1682508112
0.9835 0.263603998 0.163603998
0.984 0.2594759421 0.1594759421
0.9845 0.2558835271 0.1558835271
0.985 0.2528415226 0.1528415226
0.9855 0.2503625258 0.1503625258
0.986 0.2484569124 0.1484569124
0.9865 0.2471327948 0.1471327948
0.987 0.2463959907 0.1463959907
0.9875 0.2462490159 0.14625
0.988 0.2462490159 0.1466959907
0.9885 0.2462490159 0.1477327948
0.989 0.2462490159 0.1493569124
0.9895 0.2462490159 0.1515625258
0.99 0.2462490159 0.1543415226
0.9905 0.2462490159 0.1576835271
0.991 0.2462490159 0.1615759421
0.9915 0.2462490159 0.166003998
0.992 0.2462490159 0.1709508112
0.9925 0.2462490159 0.1763974508
0.993 0.2462490159 0.1823230136
0.9935 0.2462490159 0.1887047059
0.994 0.2462490159 0.1955179341
0.9945 0.2462490159 0.2027364015
0.995 0.2462490159 0.2103322122
0.9955 0.2462490159 0.2182759808
0.996 0.2462490159 0.2265369489
0.9965 0.2462490159 0.2350831063
0.997 0.2462490159 0.2438813171
0.9975 0.2462490159 0.2528974508
0.998 0.2462490159 0.2620965169
0.9985 0.2462490159 0.2714428028
0.999 0.2462490159 0.280900015
0.9995 0.2462490159 0.2904314221
1 0.2462490159 0.3


==> figures/fig_time_rev.dat <==
t  S  q  ell
0 0 0 0
0.0015 0.0001110322276 0 5.551303189e-05
0.003 0.000444119048 0 0.0002220102209
0.0045 0.0009992308744 0 0.0004993659047
0.006 0.001776318399 0 0.0008873708394
0.0075 0.002775312595 0 0.001385732488
0.009 0.003996124728 0 0.001994075423
0.0105 0.005438646356 0 0.002711941847
0.012 0.007102749348 0 0.00353879222
0.0135 0.008988285889 0 0.004474006001
0.015 0.01109508849 0 0.005516882502
0.0165 0.01342297002 0 0.006666641847
0.018 0.0159717237 0 0.007922426036
0.0195 0.01874112313 0 0.009283300119
0.021 0.02173092233 0 0.01074825346
0.0225 0.02494085571 0 0.01231620113
0.024 0.02837063816 0 0.01398598532
0.0255 0.03201996501 0 0.01575637699
0.027 0.03588851213 0 0.01762607741
0.0285 0.03997593587 0 0.01959372
0.03 0.04428187318 0 0.02165787208
0.0315 0.04880594157 0 0.0238170368
0.033 0.05354773919 0 0.02606965509
0.0345 0.05850684484 0 0.02841410774
0.036 0.06368281803 0 0.03084871751
0.0375 0.06907519901 0 0.03337175126
0.039 0.07468350877 0 0.03598142226
0.0405 0.08050724918 0 0.03867589244
0.042 0.08654590292 0 0.04145327472
0.0435 0.0927989336 0 0.04431163545
0.045 0.09926578581 0 0.04724899677
0.0465 0.1059458851 0 0.05026333917
0.048 0.1128386381 0 0.0533526039
0.0495 0.1199434326 0 0.05651469556
0.051 0.1272596375 0 0.05974748461
0.0525 0.1347866029 0 0.06304881
0.054 0.1425236603 0 0.06641648168
0.0555 0.1504701223 0 0.06984828324
0.057 0.1586252831 0 0.07334197451
0.0585 0.1669884184 0 0.07689529414
0.06 0.1755587853 0 0.08050596221
0.0615 0.1843356225 0 0.08417168283
0.063 0.1933181503 0 0.08789014667
0.0645 0.202505571 0 0.09165903358
0.066 0.2118970684 0 0.09547601508
0.0675 0.2214918084 0 0.09933875689
0.069 0.2312889386 0.003244921421 0.1032449214
0.0705 0.2412875889 0.00719217023 0.1071921702
0.072 0.2514868711 0.01117816642 0.1111781664
0.0735 0.2618858792 0.01520057703 0.115200577
0.075 0.2724836895 0.01925707537 0.1192570754
0.0765 0.2832793607 0.0233453433 0.1233453433
0.078 0.2942719339 0.02746307348 0.1274630735
0.0795 0.3054604326 0.03160797156 0.1316079716
0.081 0.316843863 0.0357777583 0.1357777583
0.0825 0.3284212139 0.03997017166 0.1399701717
0.084 0.340191457 0.04418296881 0.1441829688
0.0855 0.3521535468 0.04841392808 0.1484139281
0.087 0.3643064208 0.05266085086 0.1526608509
0.0885 0.3766489993 0.05692156343 0.1569215634
0.09 0.3891801862 0.06119391869 0.1611939187
0.0915 0.4018988684 0.06547579789 0.1654757979
0.093 0.414803916 0.06976511221 0.1697651122
0.0945 0.4278941827 0.07405980433 0.1740598043
0.096 0.4411685059 0.07835784989 0.1783578499
0.0975 0.4546257064 0.08265725891 0.1826572589
0.099 0.4682645889 0.08695607708 0.1869560771
0.1005 0.4820839419 0.09125238706 0.1912523871
0.102 0.4960825378 0.09554430961 0.1955443096
0.1035 0.5102591333 0.09983000471 0.1998300047
0.105 0.5246124691 0.1041076726 0.2041076726
0.1065 0.5391412702 0.1083755547 0.2083755547
0.108 0.5538442461 0.1126319345 0.2126319345
0.1095 0.5687200908 0.1168751383 0.2168751383
0.111 0.583767483 0.1211035362 0.2211035362
0.1125 0.598985086 0.1253155423 0.2253155423
0.114 0.6143715482 0.1295096156 0.2295096156
0.1155 0.6299255027 0.1336842604 0.2336842604
0.117 0.6456455682 0.137838027 0.237838027
0.1185 0.661530348 0.1419695115 0.2419695115
0.12 0.6775784314 0.1460773566 0.2460773566
0.1215 0.6937883929 0.1501602517 0.2501602517
0.123 0.7101587924 0.1542169329 0.2542169329
0.1245 0.7266881761 0.1582461832 0.2582461832
0.126 0.7433750755 0.1622468328 0.2622468328
0.1275 0.7602180085 0.1662177586 0.2662177586
0.129 0.777215479 0.1701578844 0.2701578844
0.1305 0.7943659772 0.1740661808 0.2740661808
0.132 0.8116679797 0.1779416648 0.2779416648
0.1335 0.8291199496 0.1817833997 0.2817833997
0.135 0.8467203367 0.1855904949 0.2855904949
0.1365 0.8644675777 0.1893621052 0.2893621052
0.138 0.8823600961 0.1930974308 0.2930974308
0.1395 0.9003963026 0.1967957165 0.2967957165
0.141 0.9185745952 0.2004562515 0.3004562515
0.1425 0.9368933592 0.2040783686 0.3040783686
0.144 0.9553509673 0.2076614441 0.3076614441
0.1455 0.97394578 0.2112048965 0.3112048965
0.147 0.9926761458 0.2147081865 0.3147081865
0.1485 1.011540401 0.2181708159 0.3181708159
0.15 1.030536869 0.221592327 0.321592327
0.1515 1.049663864 0.2249723022 0.3249723022
0.153 1.068919686 0.2283103627 0.3283103627
0.1545 1.088302625 0.2316061681 0.3316061681
0.156 1.107810959 0.2348594153 0.3348594153
0.1575 1.127442955 0.238069838 0.338069838
0.159 1.14719687 0.2412372057 0.3412372057
0.1605 1.167070948 0.2443613226 0.3443613226
0.162 1.187063425 0.2474420272 0.3474420272
0.1635 1.207172525 0.250479191 0.350479191
0.165 1.227396461 0.2534727178 0.3534727178
0.1665 1.247733437 0.2564225427 0.3564225427
0.168 1.268181646 0.2593286312 0.3593286312
0.1695 1.288739273 0.2621909784 0.3621909784
0.171 1.309404491 0.2650096077 0.3650096077
0.1725 1.330175464 0.2677845705 0.3677845705
0.174 1.351050348 0.2705159445 0.3705159445
0.1755 1.372027289 0.2732038334 0.3732038334
0.177 1.393104422 0.2758483657 0.3758483657
0.1785 1.414279877 0.2784496936 0.3784496936
0.18 1.435551771 0.2810079925 0.3810079925
0.1815 1.456918216 0.2835234596 0.3835234596
0.183 1.478377313 0.2859963135 0.3859963135
0.1845 1.499927157 0.2884267929 0.3884267929
0.186 1.521565833 0.2908151557 0.3908151557
0.1875 1.543291419 0.2931616783 0.3931616783
0.189 1.565101986 0.2954666549 0.3954666549
0.1905 1.586995595 0.297730396 0.397730396
0.192 1.608970303 0.2999532281 0.3999532281
0.1935 1.631024158 0.302135493 0.402135493
0.195 1.653155199 0.3042775461 0.4042775461
0.1965 1.675361463 0.3063797566 0.4063797566
0.198 1.697640975 0.3084425062 0.4084425062
0.1995 1.719991758 0.3104661881 0.4104661881
0.201 1.742411826 0.312451207 0.412451207
0.2025 1.764899187 0.3143979774 0.4143979774
0.204 1.787451844 0.3163069236 0.4163069236
0.2055 1.810067793 0.3181784787 0.4181784787
0.207 1.832745027 0.320013084 0.420013084
0.2085 1.855481529 0.3218111879 0.4218111879
0.21 1.878275282 0.3235732461 0.4235732461
0.2115 1.90112426 0.3252997201 0.4252997201
0.213 1.924026433 0.3269910771 0.4269910771
0.2145 1.946979768 0.3286477891 0.4286477891
0.216 1.969982225 0.3302703325 0.4302703325
0.2175 1.993031762 0.3318591875 0.4318591875
0.219 2.01612633 0.3334148374 0.4334148374
0.2205 2.039263879 0.3349377685 0.4349377685
0.222 2.062442353 0.3364284689 0.4364284689
0.2235 2.085659693 0.3378874287 0.4378874287
0.225 2.108913837 0.3393151389 0.4393151389
0.2265 2.13220272 0.3407120917 0.4407120917
0.228 2.155524273 0.3420787792 0.4420787792
0.2295 2.178876424 0.3434156936 0.4434156936
0.231 2.2022571 0.3447233267 0.4447233267
0.2325 2.225664222 0.3460021692 0.4460021692
0.234 2.249095713 0.3472527106 0.4472527106
0.2355 2.27254949 0.3484754389 0.4484754389
0.237 2.296023471 0.3496708402 0.4496708402
0.2385 2.31951557 0.3508393981 0.4508393981
0.24 2.343023701 0.3519815939 0.4519815939
0.2415 2.366545776 0.353097906 0.453097906
0.243 2.390079704 0.3541888096 0.4541888096
0.2445 2.413623397 0.3552547765 0.4552547765
0.246 2.437174761 0.3562962751 0.4562962751
0.2475 2.460731707 0.3573137697 0.4573137697
0.249 2.48429214 0.3583077209 0.4583077209
0.2505 2.507853969 0.3592785847 0.4592785847
0.252 2.5314151 0.3602268127 0.4602268127
0.2535 2.55497344 0.3611528522 0.4611528522
0.255 2.578526898 0.3620571454 0.4620571454
0.2565 2.60207338 0.3629401298 0.4629401298
0.258 2.625610795 0.3638022377 0.4638022377
0.2595 2.649137053 0.3646438962 0.4646438962
0.261 2.672650064 0.3654655273 0.4654655273
0.2625 2.696147739 0.3662675474 0.4662675474
0.264 2.719627991 0.3670503675 0.4670503675
0.2655 2.743088735 0.367814393 0.467814393
0.267 2.766527886 0.3685600237 0.4685600237
0.2685 2.789943362 0.3692876536 0.4692876536
0.27 2.813333084 0.3699976709 0.4699976709
0.2715 2.836694974 0.3706904581 0.4706904581
0.273 2.860026956 0.3713663917 0.4713663917
0.2745 2.883326959 0.3720258425 0.4720258425
0.276 2.906592913 0.372669175 0.472669175
0.2775 2.929822751 0.3732967482 0.4732967482
0.279 2.953014409 0.3739089149 0.4739089149
0.2805 2.976165828 0.3745060219 0.4745060219
0.282 2.999274951 0.3750884102 0.4750884102
0.2835 3.022339726 0.3756564148 0.4756564148
0.285 3.045358103 0.3762103647 0.4762103647
0.2865 3.068328039 0.3767505829 0.4767505829
0.288 3.091247493 0.3772773868 0.4772773868
0.2895 3.114114428 0.3777910875 0.4777910875
0.291 3.136926814 0.3782919907 0.4782919907
0.2925 3.159682625 0.378780396 0.478780396
0.294 3.182379839 0.3792565972 0.4792565972
0.2955 3.20501644 0.3797208826 0.4797208826
0.297 3.227590417 0.3801735346 0.4801735346
0.2985 3.250099766 0.3806148302 0.4806148302
0.3 3.272542486 0.3810450405 0.4810450405
0.3015 3.294916585 0.3814644314 0.4814644314
0.303 3.317220074 0.3818732631 0.4818732631
0.3045 3.339450973 0.3822717906 0.4822717906
0.306 3.361607308 0.3826602632 0.4826602632
0.3075 3.383687109 0.3830389254 0.4830389254
0.309 3.405688417 0.3834080161 0.4834080161
0.3105 3.427609276 0.3837677692 0.4837677692
0.312 3.449447739 0.3841184134 0.4841184134
0.3135 3.471201867 0.3844601727 0.4844601727
0.315 3.492869727 0.3847932658 0.4847932658
0.3165 3.514449394 0.3851179066 0.4851179066
0.318 3.535938952 0.3854343044 0.4854343044
0.3195 3.557336493 0.3857426637 0.4857426637
0.321 3.578640114 0.3860431841 0.4860431841
0.3225 3.599847925 0.386336061 0.486336061
0.324 3.62095804 0.3866214851 0.4866214851
0.3255 3.641968586 0.3868996426 0.4868996426
0.327 3.662877695 0.3871707156 0.4871707156
0.3285 3.683683511 0.3874348817 0.4874348817
0.33 3.704384185 0.3876923144 0.4876923144
0.3315 3.724977879 0.3879431831 0.4879431831
0.333 3.745462763 0.3881876531 0.4881876531
0.3345 3.765837018 0.3884258857 0.4884258857
0.336 3.786098834 0.3886580384 0.4886580384
0.3375 3.806246412 0.3888842648 0.4888842648
0.339 3.826277961 0.3891047149 0.4891047149
0.3405 3.846191702 0.3893195347 0.4893195347
0.342 3.865985867 0.389528867 0.489528867
0.3435 3.885658697 0.3897328508 0.4897328508
0.345 3.905208445 0.3899316217 0.4899316217
0.3465 3.924633374 0.3901253119 0.4901253119
0.348 3.943931759 0.3903140504 0.4903140504
0.3495 3.963101885 0.3904979628 0.4904979628
0.351 3.98214205 0.3906771717 0.4906771717
0.3525 4.001050563 0.3908517964 0.4908517964
0.354 4.019825744 0.3910219532 0.4910219532
0.3555 4.038465925 0.3911877555 0.4911877555
0.357 4.056969451 0.3913493138 0.4913493138
0.3585 4.075334678 0.3915067356 0.4915067356
0.36 4.093559974 0.3916601259 0.4916601259
0.3615 4.111643722 0.3918095866 0.4918095866
0.363 4.129584313 0.3919552172 0.4919552172
0.3645 4.147380156 0.3920971145 0.4920971145
0.366 4.165029669 0.3922353729 0.4922353729
0.3675 4.182531284 0.3923700842 0.4923700842
0.369 4.199883447 0.3925013376 0.4925013376
0.3705 4.217084616 0.3926292204 0.4926292204
0.372 4.234133265 0.3927538171 0.4927538171
0.3735 4.251027877 0.3928752102 0.4928752102
0.375 4.267766953 0.39299348 0.49299348
0.3765 4.284349006 0.3931087045 0.4931087045
0.378 4.300772562 0.3932209597 0.4932209597
0.3795 4.317036164 0.3933303197 0.4933303197
0.381 4.333138366 0.3934368562 0.4934368562
0.3825 4.349077737 0.3935406392 0.4935406392
0.384 4.364852864 0.3936417369 0.4936417369
0.3855 4.380462343 0.3937402155 0.4937402155
0.387 4.395904788 0.3938361393 0.4938361393
0.3885 4.411178829 0.393929571 0.493929571
0.39 4.426283107 0.3940205715 0.4940205715
0.3915 4.441216282 0.3941092 0.4941092
0.393 4.455977026 0.394195514 0.494195514
0.3945 4.47056403 0.3942795695 0.4942795695
0.396 4.484975997 0.3943614209 0.4943614209
0.3975 4.499211646 0.3944411211 0.4944411211
0.399 4.513269714 0.3945187215 0.4945187215
0.4005 4.527148952 0.3945942719 0.4945942719
0.402 4.540848127 0.394667821 0.494667821
0.4035 4.554366022 0.3947394158 0.4947394158
0.405 4.567701436 0.3948091022 0.4948091022
0.4065 4.580853185 0.3948769246 0.4948769246
0.408 4.5938201 0.3949429263 0.4949429263
0.4095 4.60660103 0.3950071491 0.4950071491
0.411 4.61919484 0.3950696338 0.4950696338
0.4125 4.631600411 0.39513042 0.49513042
0.414 4.64381664 0.395189546 0.495189546
0.4155 4.655842444 0.3952470492 0.4952470492
0.417 4.667676753 0.3953029655 0.4953029655
0.4185 4.679318516 0.3953573302 0.4953573302
0.42 4.6907667 0.3954101773 0.4954101773
0.4215 4.702020287 0.3954615397 0.4954615397
0.423 4.713078278 0.3955114495 0.4955114495
0.4245 4.723939691 0.3955599377 0.4955599377
0.426 4.73460356 0.3956070344 0.4956070344
0.4275 4.745068939 0.3956527687 0.4956527687
0.429 4.755334898 0.3956971689 0.4956971689
0.4305 4.765400526 0.3957402624 0.4957402624
0.432 4.775264927 0.3957820755 0.4957820755
0.4335 4.784927226 0.3958226341 0.4958226341
0.435 4.794386564 0.3958619629 0.4958619629
0.4365 4.803642102 0.395900086 0.495900086
0.438 4.812693017 0.3959370266 0.4959370266
0.4395 4.821538505 0.3959728071 0.4959728071
0.441 4.830177781 0.3960074492 0.4960074492
0.4425 4.838610077 0.3960409741 0.4960409741
0.444 4.846834644 0.3960734018 0.4960734018
0.4455 4.854850752 0.396104752 0.496104752
0.447 4.862657688 0.3961350436 0.4961350436
0.4485 4.870254759 0.3961642947 0.4961642947
0.45 4.877641291 0.3961925228 0.4961925228
0.4515 4.884816626 0.396219745 0.496219745
0.453 4.891780129 0.3962459774 0.4962459774
0.4545 4.89853118 0.3962712356 0.4962712356
0.456 4.905069179 0.3962955347 0.4962955347
0.4575 4.911393546 0.3963188892 0.4963188892
0.459 4.917503719 0.3963413129 0.4963413129
0.4605 4.923399156 0.396362819 0.496362819
0.462 4.929079332 0.3963834202 0.4963834202
0.4635 4.934543744 0.3964031288 0.4964031288
0.465 4.939791905 0.3964219563 0.4964219563
0.4665 4.94482335 0.3964399138 0.4964399138
0.468 4.949637631 0.3964570119 0.4964570119
0.4695 4.954234321 0.3964732605 0.4964732605
0.471 4.958613012 0.3964886693 0.4964886693
0.4725 4.962773315 0.3965032471 0.4965032471
0.474 4.966714861 0.3965170026 0.4965170026
0.4755 4.970437298 0.3965299438 0.4965299438
0.477 4.973940297 0.3965420781 0.4965420781
0.4785 4.977223546 0.3965534127 0.4965534127
0.48 4.980286753 0.3965639542 0.4965639542
0.4815 4.983129648 0.3965737086 0.4965737086
0.483 4.985751976 0.3965826817 0.4965826817
0.4845 4.988153506 0.3965908786 0.4965908786
0.486 4.990334023 0.3965983042 0.4965983042
0.4875 4.992293334 0.3966049626 0.4966049626
0.489 4.994031266 0.3966108579 0.4966108579
0.4905 4.995547663 0.3966159933 0.4966159933
0.492 4.996842392 0.3966203718 0.4966203718
0.4935 4.997915336 0.396623996 0.496623996
0.495 4.998766401 0.396626868 0.496626868
0.4965 4.999395511 0.3966289894 0.4966289894
0.498 4.999802611 0.3966303614 0.4966303614
0.4995 4.999987663 0.3966309849 0.4966309849
0.501 4.999950652 0.3966310265 0.4966308602
0.5025 4.999691581 0.3966310265 0.4966299873
0.504 4.999210473 0.3966310265 0.4966283656
0.5055 4.998507371 0.3966310265 0.4966259941
0.507 4.997582337 0.3966310265 0.4966228716
0.5085 4.996435453 0.3966310265 0.4966189962
0.51 4.995066821 0.3966310265 0.4966143657
0.5115 4.993476563 0.3966310265 0.4966089774
0.513 4.99166482 0.3966310265 0.4966028281
0.5145 4.989631753 0.3966310265 0.4965959144
0.516 4.987377542 0.3966310265 0.4965882323
0.5175 4.984902389 0.3966310265 0.4965797771
0.519 4.982206511 0.3966310265 0.4965705442
0.5205 4.97929015 0.3966310265 0.4965605281
0.522 4.976153564 0.3966310265 0.4965497229
0.5235 4.972797032 0.3966310265 0.4965381225
0.525 4.969220851 0.3966310265 0.4965257201
0.5265 4.965425341 0.3966310265 0.4965125083
0.528 4.961410836 0.3966310265 0.4964984796
0.5295 4.957177695 0.3966310265 0.4964836258
0.531 4.952726294 0.3966310265 0.4964679381
0.5325 4.948057027 0.3966310265 0.4964514074
0.534 4.943170309 0.3966310265 0.496434024
0.5355 4.938066575 0.3966310265 0.4964157777
0.537 4.932746277 0.3966310265 0.4963966577
0.5385 4.92720989 0.3966310265 0.4963766529
0.54 4.921457903 0.3966310265 0.4963557514
0.5415 4.915490828 0.3966310265 0.4963339409
0.543 4.909309196 0.3966310265 0.4963112085
0.5445 4.902913554 0.3966310265 0.4962875407
0.546 4.896304473 0.3966310265 0.4962629235
0.5475 4.889482537 0.3966310265 0.4962373422
0.549 4.882448354 0.3966310265 0.4962107817
0.5505 4.875202548 0.3966310265 0.496183226
0.552 4.867745762 0.3966310265 0.4961546588
0.5535 4.86007866 0.3966310265 0.4961250629
0.555 4.852201922 0.3966310265 0.4960944205
0.5565 4.844116248 0.3966310265 0.4960627132
0.558 4.835822356 0.3966310265 0.496029922
0.5595 4.827320983 0.3966310265 0.495996027
0.561 4.818612883 0.3966310265 0.4959610078
0.5625 4.809698831 0.3966310265 0.495924843
0.564 4.800579618 0.3966310265 0.4958875108
0.5655 4.791256055 0.3966310265 0.4958489885
0.567 4.781728969 0.3966310265 0.4958092525
0.5685 4.771999206 0.3966310265 0.4957682785
0.57 4.762067631 0.3966310265 0.4957260414
0.5715 4.751935127 0.3966310265 0.4956825154
0.573 4.741602592 0.3966310265 0.4956376735
0.5745 4.731070945 0.3966310265 0.4955914883
0.576 4.720341122 0.3966310265 0.495543931
0.5775 4.709414075 0.3966310265 0.4954949724
0.579 4.698290775 0.3966310265 0.4954445819
0.5805 4.686972211 0.3966310265 0.4953927282
0.582 4.675459387 0.3966310265 0.495339379
0.5835 4.663753326 0.3966310265 0.4952845009
0.585 4.651855068 0.3966310265 0.4952280595
0.5865 4.639765669 0.3966310265 0.4951700195
0.588 4.627486204 0.3966310265 0.4951103443
0.5895 4.615017764 0.3966310265 0.4950489962
0.591 4.602361456 0.3966310265 0.4949859366
0.5925 4.589518403 0.3966310265 0.4949211254
0.594 4.576489748 0.3966310265 0.4948545216
0.5955 4.563276647 0.3966310265 0.4947860827
0.597 4.549880273 0.3966310265 0.4947157652
0.5985 4.536301818 0.3966310265 0.4946435241
0.6 4.522542486 0.3966310265 0.4945693132
0.6015 4.5086035 0.3966310265 0.4944930849
0.603 4.494486099 0.3966310265 0.4944147902
0.6045 4.480191536 0.3966310265 0.4943343787
0.606 4.46572108 0.3966310265 0.4942517985
0.6075 4.451076018 0.3966310265 0.4941669963
0.609 4.43625765 0.3966310265 0.4940799171
0.6105 4.421267293 0.3966310265 0.4939905045
0.612 4.406106278 0.3966310265 0.4938987003
0.6135 4.390775951 0.3966310265 0.4938044447
0.615 4.375277674 0.3966310265 0.4937076763
0.6165 4.359612825 0.3966310265 0.493608332
0.618 4.343782793 0.3966310265 0.4935063466
0.6195 4.327788987 0.3966310265 0.4934016533
0.621 4.311632825 0.3966310265 0.4932941836
0.6225 4.295315744 0.3966310265 0.4931838666
0.624 4.278839193 0.3966310265 0.49307063
0.6255 4.262204635 0.3966310265 0.4929543989
0.627 4.245413547 0.3966310265 0.4928350968
0.6285 4.228467422 0.3966310265 0.4927126448
0.63 4.211367765 0.3966310265 0.4925869621
0.6315 4.194116094 0.3966310265 0.4924579653
0.633 4.176713941 0.3966310265 0.492325569
0.6345 4.159162854 0.3966310265 0.4921896854
0.636 4.141464389 0.3966310265 0.4920502243
0.6375 4.123620121 0.3966310265 0.4919070932
0.639 4.105631633 0.3966310265 0.4917601968
0.6405 4.087500524 0.3966310265 0.4916094374
0.642 4.069228403 0.3966310265 0.4914547148
0.6435 4.050816895 0.3966310265 0.4912959259
0.645 4.032267634 0.3966310265 0.491132965
0.6465 4.013582268 0.3966310265 0.4909657236
0.648 3.994762458 0.3966310265 0.4907940903
0.6495 3.975809873 0.3966310265 0.4906179506
0.651 3.956726199 0.3966310265 0.4904371873
0.6525 3.93751313 0.3966310265 0.4902516799
0.654 3.918172373 0.3966310265 0.490061305
0.6555 3.898705645 0.3966310265 0.4898659357
0.657 3.879114677 0.3966310265 0.489665442
0.6585 3.859401207 0.3966310265 0.4894596907
0.66 3.839566987 0.3966310265 0.4892485448
0.6615 3.81961378 0.3966310265 0.4890318643
0.663 3.799543357 0.3966310265 0.4888095052
0.6645 3.7793575 0.3966310265 0.4885813201
0.666 3.759058004 0.3966310265 0.4883471581
0.6675 3.738646671 0.3966310265 0.488106864
0.669 3.718125314 0.3966310265 0.4878602792
0.6705 3.697495757 0.3966310265 0.4876072411
0.672 3.67675983 0.3966310265 0.487347583
0.6735 3.655919378 0.3966310265 0.487081134
0.675 3.634976249 0.3966310265 0.4868077195
0.6765 3.613932306 0.3966310265 0.4865271602
0.678 3.592789417 0.3966310265 0.4862392728
0.6795 3.571549459 0.3966310265 0.4859438694
0.681 3.550214321 0.3966310265 0.485640758
0.6825 3.528785897 0.3966310265 0.4853297417
0.684 3.507266089 0.3966310265 0.4850106191
0.6855 3.485656811 0.3966310265 0.4846831843
0.687 3.463959981 0.3966310265 0.4843472266
0.6885 3.442177526 0.3966310265 0.4840025302
0.69 3.420311382 0.3966310265 0.4836488748
0.6915 3.39836349 0.3966310265 0.4832860348
0.693 3.3763358 0.3966310265 0.4829137799
0.6945 3.35423027 0.3966310265 0.4825318744
0.696 3.332048861 0.3966310265 0.4821400775
0.6975 3.309793545 0.3966310265 0.4817381433
0.699 3.287466299 0.3966310265 0.4813258204
0.7005 3.265069105 0.3966310265 0.4809028522
0.702 3.242603954 0.3966310265 0.4804689766
0.7035 3.22007284 0.3966310265 0.480023926
0.705 3.197477765 0.3966310265 0.4795674272
0.7065 3.174820736 0.3966310265 0.4790992015
0.708 3.152103766 0.3966310265 0.4786189646
0.7095 3.129328872 0.3966310265 0.4781264263
0.711 3.106498077 0.3966310265 0.4776212909
0.7125 3.08361341 0.3966310265 0.4771032566
0.714 3.060676902 0.3966310265 0.4765720162
0.7155 3.037690593 0.3966310265 0.4760272563
0.717 3.014656522 0.3966310265 0.4754686577
0.7185 2.991576737 0.3966310265 0.4748958954
0.72 2.968453286 0.3966310265 0.4743086384
0.7215 2.945288226 0.3966310265 0.4737065496
0.723 2.922083612 0.3966310265 0.4730892863
0.7245 2.898841506 0.3966310265 0.4724564995
0.726 2.875563973 0.3966310265 0.4718078343
0.7275 2.85225308 0.3966310265 0.4711429301
0.729 2.828910898 0.3966310265 0.4704614201
0.7305 2.8055395 0.3966310265 0.4697629317
0.732 2.782140962 0.3966310265 0.4690470863
0.7335 2.758717363 0.3966310265 0.4683134996
0.735 2.735270783 0.3966310265 0.4675617814
0.7365 2.711803305 0.3966310265 0.4667915357
0.738 2.688317014 0.3966310265 0.4660023609
0.7395 2.664813995 0.3966310265 0.4651938497
0.741 2.641296336 0.3966310265 0.4643655894
0.7425 2.617766127 0.3966310265 0.4635171615
0.744 2.594225457 0.3966310265 0.4626481425
0.7455 2.570676417 0.3966310265 0.4617581035
0.747 2.547121099 0.3966310265 0.4608466104
0.7485 2.523561596 0.3966310265 0.4599132241
0.75 2.5 0.3966310265 0.4589575007
0.7515 2.476438404 0.3966310265 0.4579789915
0.753 2.452878901 0.3966310265 0.4569772435
0.7545 2.429323583 0.3966310265 0.4559517988
0.756 2.405774543 0.3966310265 0.4549021959
0.7575 2.382233873 0.3966310265 0.453827969
0.759 2.358703664 0.3966310265 0.4527286485
0.7605 2.335186005 0.3966310265 0.4516037615
0.762 2.311682986 0.3966310265 0.4504528316
0.7635 2.288196695 0.3966310265 0.4492753795
0.765 2.264729217 0.3966310265 0.4480709231
0.7665 2.241282637 0.3966310265 0.4468389778
0.768 2.217859038 0.3966310265 0.445579057
0.7695 2.1944605 0.3966310265 0.4442906722
0.771 2.171089102 0.3966310265 0.4429733332
0.7725 2.14774692 0.3966310265 0.4416265491
0.774 2.124436027 0.3966310265 0.4402498279
0.7755 2.101158494 0.3966310265 0.4388426773
0.777 2.077916388 0.3966310265 0.4374046052
0.7785 2.054711774 0.3966310265 0.4359351197
0.78 2.031546714 0.3966310265 0.4344337301
0.7815 2.008423263 0.3966310265 0.4328999469
0.783 1.985343478 0.3966310265 0.4313332825
0.7845 1.962309407 0.3966310265 0.4297332516
0.786 1.939323098 0.3966310265 0.4280993719
0.7875 1.91638659 0.3966310265 0.4264311643
0.789 1.893501923 0.3966310265 0.4247281539
0.7905 1.870671128 0.3966310265 0.4229898701
0.792 1.847896234 0.3966310265 0.4212158477
0.7935 1.825179264 0.3966310265 0.4194056269
0.795 1.802522235 0.3966310265 0.4175587545
0.7965 1.77992716 0.3966310265 0.4156747843
0.798 1.757396046 0.3966310265 0.4137532777
0.7995 1.734930895 0.3966310265 0.4117938045
0.801 1.712533701 0.3966310265 0.4097959436
0.8025 1.690206455 0.3966310265 0.4077592835
0.804 1.667951139 0.3966310265 0.4056834234
0.8055 1.64576973 0.3966310265 0.4035679738
0.807 1.6236642 0.3966310265 0.4014125572
0.8085 1.60163651 0.3966310265 0.3992168087
0.81 1.579688618 0.3966310265 0.3969803775
0.8115 1.557822474 0.3966310265 0.3947029267
0.813 1.536040019 0.3966310265 0.3923841352
0.8145 1.514343189 0.3966310265 0.3900236977
0.816 1.492733911 0.3966310265 0.3876213258
0.8175 1.471214103 0.3966310265 0.3851767494
0.819 1.449785679 0.3966310265 0.3826897166
0.8205 1.428450541 0.3966310265 0.3801599954
0.822 1.407210583 0.3966310265 0.3775873744
0.8235 1.386067694 0.3966310265 0.3749716634
0.825 1.365023751 0.3966310265 0.3723126947
0.8265 1.344080622 0.3966310265 0.3696103238
0.828 1.32324017 0.3966310265 0.3668644305
0.8295 1.302504243 0.3966310265 0.3640749195
0.831 1.281874686 0.3966310265 0.3612417219
0.8325 1.261353329 0.3966310265 0.3583647955
0.834 1.240941996 0.3966310265 0.3554441262
0.8355 1.2206425 0.3966310265 0.3524797287
0.837 1.200456643 0.3966310265 0.3494716475
0.8385 1.18038622 0.3966310265 0.3464199579
0.84 1.160433013 0.3966310265 0.3433247666
0.8415 1.140598793 0.3966310265 0.3401862131
0.843 1.120885323 0.3966310265 0.3370044703
0.8445 1.101294355 0.3966310265 0.3337797454
0.846 1.081827627 0.3966310265 0.3305122808
0.8475 1.06248687 0.3966310265 0.3272023549
0.849 1.043273801 0.3966310265 0.3238502831
0.8505 1.024190127 0.3966310265 0.3204564186
0.852 1.005237542 0.3966310265 0.317021153
0.8535 0.9864177315 0.3966310265 0.3135449173
0.855 0.9677323659 0.3966310265 0.3100281824
0.8565 0.9491831051 0.3966310265 0.3064714603
0.858 0.9307715968 0.3966310265 0.3028753043
0.8595 0.9124994764 0.3966310265 0.2992403097
0.861 0.8943683671 0.3955671149 0.2955671149
0.8625 0.8763798792 0.3918564014 0.2918564014
0.864 0.8585356106 0.3881088948 0.2881088948
0.8655 0.8408371464 0.3843253651 0.2843253651
0.867 0.8232860587 0.3805066272 0.2805066272
0.8685 0.8058839063 0.3766535413 0.2766535413
0.87 0.7886322352 0.3727670135 0.2727670135
0.8715 0.7715325776 0.3688479958 0.2688479958
0.873 0.7545864525 0.3648974867 0.2648974867
0.8745 0.7377953651 0.3609165311 0.2609165311
0.876 0.721160807 0.3569062208 0.2569062208
0.8775 0.7046842556 0.3528676945 0.2528676945
0.879 0.6883671745 0.3488021379 0.2488021379
0.8805 0.6722110132 0.3447107834 0.2447107834
0.882 0.6562172066 0.3405949105 0.2405949105
0.8835 0.6403871755 0.3364558456 0.2364558456
0.885 0.6247223259 0.3322949613 0.2322949613
0.8865 0.6092240494 0.3281136769 0.2281136769
0.888 0.5938937225 0.3239134576 0.2239134576
0.8895 0.578732707 0.3196958142 0.2196958142
0.891 0.5637423495 0.3154623026 0.2154623026
0.8925 0.5489239817 0.3112145235 0.2112145235
0.894 0.5342789197 0.3069541215 0.2069541215
0.8955 0.5198084644 0.3026827846 0.2026827846
0.897 0.5055139012 0.2984022436 0.1984022436
0.8985 0.4913964997 0.2941142707 0.1941142707
0.9 0.4774575141 0.2898206792 0.1898206792
0.9015 0.4636981823 0.2855233225 0.1855233225
0.903 0.4501197267 0.2812240925 0.1812240925
0.9045 0.4367233533 0.276924919 0.176924919
0.906 0.423510252 0.2726277684 0.1726277684
0.9075 0.4104815966 0.2683346423 0.1683346423
0.909 0.3976385443 0.2640475762 0.1640475762
0.9105 0.3849822358 0.259768638 0.159768638
0.912 0.3725137955 0.2554999268 0.1554999268
0.9135 0.3602343308 0.2512435709 0.1512435709
0.915 0.3481449325 0.2470017265 0.1470017265
0.9165 0.3362466744 0.2427765758 0.1427765758
0.918 0.3245406133 0.2385703253 0.1385703253
0.9195 0.3130277892 0.234385204 0.134385204
0.921 0.3017092245 0.2302234612 0.1302234612
0.9225 0.2905859248 0.2260873651 0.1260873651
0.924 0.279658878 0.2219792 0.1219792
0.9255 0.2689290547 0.217901265 0.117901265
0.927 0.258397408 0.2138558712 0.1138558712
0.9285 0.2480648735 0.2098453399 0.1098453399
0.93 0.2379323688 0.205872 0.105872
0.9315 0.2280007941 0.2019381862 0.1019381862
0.933 0.2182710315 0.1980462361 0.09804623606
0.9345 0.2087439452 0.1941984881 0.09419848807
0.936 0.1994203816 0.190397279 0.09039727897
0.9375 0.1903011687 0.1866449414 0.08664494139
0.939 0.1813871167 0.1829438013 0.08294380131
0.9405 0.1726790172 0.1792961756 0.07929617556
0.942 0.1641776439 0.1757043693 0.07570436927
0.9435 0.1558837518 0.1721706733 0.0721706733
0.945 0.1477980776 0.1686973617 0.06869736166
0.9465 0.1399213396 0.1652866889 0.06528668894
0.948 0.1322542375 0.1619408877 0.06194088768
0.9495 0.1247974522 0.1586621658 0.05866216577
0.951 0.1175516462 0.1554527039 0.0554527039
0.9525 0.110517463 0.1523146529 0.0523146529
0.954 0.1036955275 0.1492501312 0.04925013122
0.9555 0.09708644553 0.1462612223 0.04626122232
0.957 0.09069080427 0.1433499721 0.04334997214
0.9585 0.0845091718 0.1405183866 0.0405183866
0.96 0.07854209718 0.1377684291 0.03776842909
0.9615 0.07279011045 0.135102018 0.035102018
0.963 0.06725372254 0.1325210243 0.03252102434
0.9645 0.06193342523 0.1300272693 0.03002726932
0.966 0.05682969108 0.1276225221 0.02762252207
0.9675 0.05194297345 0.1253084973 0.02530849733
0.969 0.04727370639 0.1230868532 0.02308685325
0.9705 0.04282230467 0.1209591892 0.02095918921
0.972 0.03858916368 0.1189270438 0.01892704378
0.9735 0.03457465943 0.1169918926 0.01699189261
0.975 0.03077914851 0.1151551466 0.01515514658
0.9765 0.02720296807 0.1134181498 0.01341814984
0.978 0.02384643576 0.1117821781 0.01178217808
0.9795 0.02070984972 0.1102484368 0.01024843678
0.981 0.01779348858 0.1088180596 0.008818059612
0.9825 0.01509761136 0.1074921069 0.007492106911
0.984 0.01262245755 0.1062715642 0.006271564228
0.9855 0.01036824699 0.105157341 0.005157341
0.987 0.008335179915 0.1041502693 0.004150269308
0.9885 0.006523436919 0.1032511027 0.003251102748
0.99 0.004933178929 0.1024605154 0.002460515393
0.9915 0.003564547201 0.1017791009 0.001779100872
0.993 0.002417663305 0.1012073716 0.001207371555
0.9945 0.001492629113 0.1007457578 0.0007457578479
0.996 0.0007895267918 0.1003946076 0.0003946075987
0.9975 0.0003084187958 0.1001541856 0.0001541856198
0.999 4.934785966e-05 0.1000246733 2.467332104e-05
1 0 0.1 0


==> figures/fig_traj_bistable_c.dat <==
t  q
0 -0.15
0.1 0.2398206792
0.2 0.4611321367
0.3 0.5310450405
0.4 0.5445693132
0.5 0.5466310265
0.6 0.5466310265
0.7 0.5466310265
0.8 0.5466310265
0.9 0.4398206792
1 0.25


==> figures/fig_traj_bistable_exact.dat <==
t  q
0 -0.15
0.001 -0.15
0.002 -0.15
0.003 -0.15
0.004 -0.15
0.005 -0.15
0.006 -0.15
0.007 -0.15
0.008 -0.15
0.009 -0.15
0.01 -0.15
0.011 -0.15
0.012 -0.15
0.013 -0.15
0.014 -0.15
0.015 -0.15
0.016 -0.15
0.017 -0.15
0.018 -0.15
0.019 -0.15
0.02 -0.15
0.021 -0.15
0.022 -0.15
0.023 -0.15
0.024 -0.15
0.025 -0.15
0.026 -0.15
0.027 -0.15
0.028 -0.15
0.029 -0.15
0.03 -0.15
0.031 -0.15
0.032 -0.15
0.033 -0.15
0.034 -0.15
0.035 -0.15
0.036 -0.15
0.037 -0.15
0.038 -0.15
0.039 -0.15
0.04 -0.15
0.041 -0.15
0.042 -0.15
0.043 -0.15
0.044 -0.15
0.045 -0.15
0.046 -0.15
0.047 -0.15
0.048 -0.15
0.049 -0.15
0.05 -0.15
0.051 -0.15
0.052 -0.15
0.053 -0.15
0.054 -0.15
0.055 -0.15
0.056 -0.15
0.057 -0.15
0.058 -0.15
0.059 -0.15
0.06 -0.15
0.061 -0.15
0.062 -0.15
0.063 -0.15
0.064 -0.15
0.065 -0.15
0.066 -0.15
0.067 -0.15
0.068 0.1506361025
0.069 0.1532449214
0.07 0.155872
0.071 0.1585166457
0.072 0.1611781664
0.073 0.1638558712
0.074 0.1665490703
0.075 0.1692570754
0.076 0.1719792
0.077 0.17471476
0.078 0.1774630735
0.079 0.1802234612
0.08 0.1829952471
0.081 0.1857777583
0.082 0.1885703253
0.083 0.1913722827
0.084 0.1941829688
0.085 0.1970017265
0.086 0.1998279032
0.087 0.2026608509
0.088 0.2054999268
0.089 0.2083444934
0.09 0.2111939187
0.091 0.2140475762
0.092 0.2169048455
0.093 0.2197651122
0.094 0.2226277684
0.095 0.2254922126
0.096 0.2283578499
0.097 0.2312240925
0.098 0.2340903594
0.099 0.2369560771
0.1 0.2398206792
0.101 0.2426836071
0.102 0.2455443096
0.103 0.2484022436
0.104 0.2512568736
0.105 0.2541076726
0.106 0.2569541215
0.107 0.2597957095
0.108 0.2626319345
0.109 0.2654623026
0.11 0.2682863286
0.111 0.2711035362
0.112 0.2739134576
0.113 0.276715634
0.114 0.2795096156
0.115 0.2822949613
0.116 0.2850712394
0.117 0.287838027
0.118 0.2905949105
0.119 0.2933414855
0.12 0.2960773566
0.121 0.2988021379
0.122 0.3015154525
0.123 0.3042169329
0.124 0.3069062208
0.125 0.3095829674
0.126 0.3122468328
0.127 0.3148974867
0.128 0.3175346079
0.129 0.3201578844
0.13 0.3227670135
0.131 0.3253617018
0.132 0.3279416648
0.133 0.3305066272
0.134 0.333056323
0.135 0.3355904949
0.136 0.3381088948
0.137 0.3406112836
0.138 0.3430974308
0.139 0.3455671149
0.14 0.3480201232
0.141 0.3504562515
0.142 0.3528753043
0.143 0.3552770947
0.144 0.3576614441
0.145 0.3600281824
0.146 0.3623771478
0.147 0.3647081865
0.148 0.367021153
0.149 0.3693159097
0.15 0.371592327
0.151 0.3738502831
0.152 0.3760896638
0.153 0.3783103627
0.154 0.3805122808
0.155 0.3826953264
0.156 0.3848594153
0.157 0.3870044703
0.158 0.3891304215
0.159 0.3912372057
0.16 0.3933247666
0.161 0.3953930547
0.162 0.3974420272
0.163 0.3994716475
0.164 0.4014818857
0.165 0.4034727178
0.166 0.4054441262
0.167 0.4073960993
0.168 0.4093286312
0.169 0.4112417219
0.17 0.413135377
0.171 0.4150096077
0.172 0.4168644305
0.173 0.4186998671
0.174 0.4205159445
0.175 0.4223126947
0.176 0.4240901545
0.177 0.4258483657
0.178 0.4275873744
0.179 0.4293072316
0.18 0.4310079925
0.181 0.4326897166
0.182 0.4343524677
0.183 0.4359963135
0.184 0.4376213258
0.185 0.4392275801
0.186 0.4408151557
0.187 0.4423841352
0.188 0.4439346051
0.189 0.4454666549
0.19 0.4469803775
0.191 0.4484758689
0.192 0.4499532281
0.193 0.4514125572
0.194 0.4528539607
0.195 0.4542775461
0.196 0.4556834234
0.197 0.4570717052
0.198 0.4584425062
0.199 0.4597959436
0.2 0.4611321367
0.201 0.462451207
0.202 0.4637532777
0.203 0.4650384743
0.204 0.4663069236
0.205 0.4675587545
0.206 0.4687940974
0.207 0.470013084
0.208 0.4712158477
0.209 0.4724025231
0.21 0.4735732461
0.211 0.4747281539
0.212 0.4758673845
0.213 0.4769910771
0.214 0.4780993719
0.215 0.4791924097
0.216 0.4802703325
0.217 0.4813332825
0.218 0.4823814029
0.219 0.4834148374
0.22 0.4844337301
0.221 0.4854382256
0.222 0.4864284689
0.223 0.4874046052
0.224 0.48836678
0.225 0.4893151389
0.226 0.4902498279
0.227 0.4911709927
0.228 0.4920787792
0.229 0.4929733332
0.23 0.4938548006
0.231 0.4947233267
0.232 0.495579057
0.233 0.4964221367
0.234 0.4972527106
0.235 0.4980709231
0.236 0.4988769184
0.237 0.4996708402
0.238 0.5004528316
0.239 0.5012230355
0.24 0.5019815939
0.241 0.5027286485
0.242 0.5034643403
0.243 0.5041888096
0.244 0.5049021959
0.245 0.5056046384
0.246 0.5062962751
0.247 0.5069772435
0.248 0.5076476801
0.249 0.5083077209
0.25 0.5089575007
0.251 0.5095971536
0.252 0.5102268127
0.253 0.5108466104
0.254 0.5114566778
0.255 0.5120571454
0.256 0.5126481425
0.257 0.5132297975
0.258 0.5138022377
0.259 0.5143655894
0.26 0.5149199778
0.261 0.5154655273
0.262 0.5160023609
0.263 0.5165306006
0.264 0.5170503675
0.265 0.5175617814
0.266 0.5180649609
0.267 0.5185600237
0.268 0.5190470863
0.269 0.519526264
0.27 0.5199976709
0.271 0.5204614201
0.272 0.5209176235
0.273 0.5213663917
0.274 0.5218078343
0.275 0.5222420597
0.276 0.522669175
0.277 0.5230892863
0.278 0.5235024984
0.279 0.5239089149
0.28 0.5243086384
0.281 0.5247017701
0.282 0.5250884102
0.283 0.5254686577
0.284 0.5258426103
0.285 0.5262103647
0.286 0.5265720162
0.287 0.5269276592
0.288 0.5272773868
0.289 0.5276212909
0.29 0.5279594623
0.291 0.5282919907
0.292 0.5286189646
0.293 0.5289404714
0.294 0.5292565972
0.295 0.5295674272
0.296 0.5298730454
0.297 0.5301735346
0.298 0.5304689766
0.299 0.5307594521
0.3 0.5310450405
0.301 0.5313258204
0.302 0.5316018692
0.303 0.5318732631
0.304 0.5321400775
0.305 0.5324023865
0.306 0.5326602632
0.307 0.5329137799
0.308 0.5331630075
0.309 0.5334080161
0.31 0.5336488748
0.311 0.5338856515
0.312 0.5341184134
0.313 0.5343472266
0.314 0.534572156
0.315 0.5347932658
0.316 0.5350106191
0.317 0.5352242782
0.318 0.5354343044
0.319 0.535640758
0.32 0.5358436984
0.321 0.5360431841
0.322 0.5362392728
0.323 0.5364320211
0.324 0.5366214851
0.325 0.5368077195
0.326 0.5369907786
0.327 0.5371707156
0.328 0.537347583
0.329 0.5375214323
0.33 0.5376923144
0.331 0.5378602792
0.332 0.538025376
0.333 0.5381876531
0.334 0.5383471581
0.335 0.5385039378
0.336 0.5386580384
0.337 0.5388095052
0.338 0.5389583827
0.339 0.5391047149
0.34 0.5392485448
0.341 0.539389915
0.342 0.539528867
0.343 0.539665442
0.344 0.5397996804
0.345 0.5399316217
0.346 0.540061305
0.347 0.5401887687
0.348 0.5403140504
0.349 0.5404371873
0.35 0.5405582158
0.351 0.5406771717
0.352 0.5407940903
0.353 0.5409090061
0.354 0.5410219532
0.355 0.541132965
0.356 0.5412420745
0.357 0.5413493138
0.358 0.5414547148
0.359 0.5415583086
0.36 0.5416601259
0.361 0.5417601968
0.362 0.5418585508
0.363 0.5419552172
0.364 0.5420502243
0.365 0.5421436004
0.366 0.5422353729
0.367 0.542325569
0.368 0.5424142152
0.369 0.5425013376
0.37 0.5425869621
0.371 0.5426711136
0.372 0.5427538171
0.373 0.5428350968
0.374 0.5429149766
0.375 0.54299348
0.376 0.54307063
0.377 0.5431464491
0.378 0.5432209597
0.379 0.5432941836
0.38 0.543366142
0.381 0.5434368562
0.382 0.5435063466
0.383 0.5435746335
0.384 0.5436417369
0.385 0.5437076763
0.386 0.5437724709
0.387 0.5438361393
0.388 0.5438987003
0.389 0.5439601717
0.39 0.5440205715
0.391 0.5440799171
0.392 0.5441382257
0.393 0.544195514
0.394 0.5442517985
0.395 0.5443070955
0.396 0.5443614209
0.397 0.5444147902
0.398 0.5444672187
0.399 0.5445187215
0.4 0.5445693132
0.401 0.5446190083
0.402 0.544667821
0.403 0.5447157652
0.404 0.5447628545
0.405 0.5448091022
0.406 0.5448545216
0.407 0.5448991254
0.408 0.5449429263
0.409 0.5449859366
0.41 0.5450281685
0.411 0.5450696338
0.412 0.5451103443
0.413 0.5451503113
0.414 0.545189546
0.415 0.5452280595
0.416 0.5452658625
0.417 0.5453029655
0.418 0.545339379
0.419 0.5453751129
0.42 0.5454101773
0.421 0.5454445819
0.422 0.5454783362
0.423 0.5455114495
0.424 0.545543931
0.425 0.5455757898
0.426 0.5456070344
0.427 0.5456376735
0.428 0.5456677156
0.429 0.5456971689
0.43 0.5457260414
0.431 0.5457543411
0.432 0.5457820755
0.433 0.5458092525
0.434 0.5458358792
0.435 0.5458619629
0.436 0.5458875108
0.437 0.5459125298
0.438 0.5459370266
0.439 0.5459610078
0.44 0.5459844799
0.441 0.5460074492
0.442 0.546029922
0.443 0.5460519042
0.444 0.5460734018
0.445 0.5460944205
0.446 0.5461149659
0.447 0.5461350436
0.448 0.5461546588
0.449 0.5461738169
0.45 0.5461925228
0.451 0.5462107817
0.452 0.5462285983
0.453 0.5462459774
0.454 0.5462629235
0.455 0.5462794412
0.456 0.5462955347
0.457 0.5463112085
0.458 0.5463264665
0.459 0.5463413129
0.46 0.5463557514
0.461 0.546369786
0.462 0.5463834202
0.463 0.5463966577
0.464 0.546409502
0.465 0.5464219563
0.466 0.546434024
0.467 0.5464457082
0.468 0.5464570119
0.469 0.5464679381
0.47 0.5464784897
0.471 0.5464886693
0.472 0.5464984796
0.473 0.5465079233
0.474 0.5465170026
0.475 0.5465257201
0.476 0.5465340778
0.477 0.5465420781
0.478 0.5465497229
0.479 0.5465570143
0.48 0.5465639542
0.481 0.5465705442
0.482 0.5465767862
0.483 0.5465826817
0.484 0.5465882323
0.485 0.5465934393
0.486 0.5465983042
0.487 0.5466028281
0.488 0.5466070123
0.489 0.5466108579
0.49 0.5466143657
0.491 0.5466175367
0.492 0.5466203718
0.493 0.5466228716
0.494 0.5466250368
0.495 0.546626868
0.496 0.5466283656
0.497 0.5466295299
0.498 0.5466303614
0.499 0.5466308602
0.5 0.5466310265
0.501 0.5466310265
0.502 0.5466310265
0.503 0.5466310265
0.504 0.5466310265
0.505 0.5466310265
0.506 0.5466310265
0.507 0.5466310265
0.508 0.5466310265
0.509 0.5466310265
0.51 0.5466310265
0.511 0.5466310265
0.512 0.5466310265
0.513 0.5466310265
0.514 0.5466310265
0.515 0.5466310265
0.516 0.5466310265
0.517 0.5466310265
0.518 0.5466310265
0.519 0.5466310265
0.52 0.5466310265
0.521 0.5466310265
0.522 0.5466310265
0.523 0.5466310265
0.524 0.5466310265
0.525 0.5466310265
0.526 0.5466310265
0.527 0.5466310265
0.528 0.5466310265
0.529 0.5466310265
0.53 0.5466310265
0.531 0.5466310265
0.532 0.5466310265
0.533 0.5466310265
0.534 0.5466310265
0.535 0.5466310265
0.536 0.5466310265
0.537 0.5466310265
0.538 0.5466310265
0.539 0.5466310265
0.54 0.5466310265
0.541 0.5466310265
0.542 0.5466310265
0.543 0.5466310265
0.544 0.5466310265
0.545 0.5466310265
0.546 0.5466310265
0.547 0.5466310265
0.548 0.5466310265
0.549 0.5466310265
0.55 0.5466310265
0.551 0.5466310265
0.552 0.5466310265
0.553 0.5466310265
0.554 0.5466310265
0.555 0.5466310265
0.556 0.5466310265
0.557 0.5466310265
0.558 0.5466310265
0.559 0.5466310265
0.56 0.5466310265
0.561 0.5466310265
0.562 0.5466310265
0.563 0.5466310265
0.564 0.5466310265
0.565 0.5466310265
0.566 0.5466310265
0.567 0.5466310265
0.568 0.5466310265
0.569 0.5466310265
0.57 0.5466310265
0.571 0.5466310265
0.572 0.5466310265
0.573 0.5466310265
0.574 0.5466310265
0.575 0.5466310265
0.576 0.5466310265
0.577 0.5466310265
0.578 0.5466310265
0.579 0.5466310265
0.58 0.5466310265
0.581 0.5466310265
0.582 0.5466310265
0.583 0.5466310265
0.584 0.5466310265
0.585 0.5466310265
0.586 0.5466310265
0.587 0.5466310265
0.588 0.5466310265
0.589 0.5466310265
0.59 0.5466310265
0.591 0.5466310265
0.592 0.5466310265
0.593 0.5466310265
0.594 0.5466310265
0.595 0.5466310265
0.596 0.5466310265
0.597 0.5466310265
0.598 0.5466310265
0.599 0.5466310265
0.6 0.5466310265
0.601 0.5466310265
0.602 0.5466310265
0.603 0.5466310265
0.604 0.5466310265
0.605 0.5466310265
0.606 0.5466310265
0.607 0.5466310265
0.608 0.5466310265
0.609 0.5466310265
0.61 0.5466310265
0.611 0.5466310265
0.612 0.5466310265
0.613 0.5466310265
0.614 0.5466310265
0.615 0.5466310265
0.616 0.5466310265
0.617 0.5466310265
0.618 0.5466310265
0.619 0.5466310265
0.62 0.5466310265
0.621 0.5466310265
0.622 0.5466310265
0.623 0.5466310265
0.624 0.5466310265
0.625 0.5466310265
0.626 0.5466310265
0.627 0.5466310265
0.628 0.5466310265
0.629 0.5466310265
0.63 0.5466310265
0.631 0.5466310265
0.632 0.5466310265
0.633 0.5466310265
0.634 0.5466310265
0.635 0.5466310265
0.636 0.5466310265
0.637 0.5466310265
0.638 0.5466310265
0.639 0.5466310265
0.64 0.5466310265
0.641 0.5466310265
0.642 0.5466310265
0.643 0.5466310265
0.644 0.5466310265
0.645 0.5466310265
0.646 0.5466310265
0.647 0.5466310265
0.648 0.5466310265
0.649 0.5466310265
0.65 0.5466310265
0.651 0.5466310265
0.652 0.5466310265
0.653 0.5466310265
0.654 0.5466310265
0.655 0.5466310265
0.656 0.5466310265
0.657 0.5466310265
0.658 0.5466310265
0.659 0.5466310265
0.66 0.5466310265
0.661 0.5466310265
0.662 0.5466310265
0.663 0.5466310265
0.664 0.5466310265
0.665 0.5466310265
0.666 0.5466310265
0.667 0.5466310265
0.668 0.5466310265
0.669 0.5466310265
0.67 0.5466310265
0.671 0.5466310265
0.672 0.5466310265
0.673 0.5466310265
0.674 0.5466310265
0.675 0.5466310265
0.676 0.5466310265
0.677 0.5466310265
0.678 0.5466310265
0.679 0.5466310265
0.68 0.5466310265
0.681 0.5466310265
0.682 0.5466310265
0.683 0.5466310265
0.684 0.5466310265
0.685 0.5466310265
0.686 0.5466310265
0.687 0.5466310265
0.688 0.5466310265
0.689 0.5466310265
0.69 0.5466310265
0.691 0.5466310265
0.692 0.5466310265
0.693 0.5466310265
0.694 0.5466310265
0.695 0.5466310265
0.696 0.5466310265
0.697 0.5466310265
0.698 0.5466310265
0.699 0.5466310265
0.7 0.5466310265
0.701 0.5466310265
0.702 0.5466310265
0.703 0.5466310265
0.704 0.5466310265
0.705 0.5466310265
0.706 0.5466310265
0.707 0.5466310265
0.708 0.5466310265
0.709 0.5466310265
0.71 0.5466310265
0.711 0.5466310265
0.712 0.5466310265
0.713 0.5466310265
0.714 0.5466310265
0.715 0.5466310265
0.716 0.5466310265
0.717 0.5466310265
0.718 0.5466310265
0.719 0.5466310265
0.72 0.5466310265
0.721 0.5466310265
0.722 0.5466310265
0.723 0.5466310265
0.724 0.5466310265
0.725 0.5466310265
0.726 0.5466310265
0.727 0.5466310265
0.728 0.5466310265
0.729 0.5466310265
0.73 0.5466310265
0.731 0.5466310265
0.732 0.5466310265
0.733 0.5466310265
0.734 0.5466310265
0.735 0.5466310265
0.736 0.5466310265
0.737 0.5466310265
0.738 0.5466310265
0.739 0.5466310265
0.74 0.5466310265
0.741 0.5466310265
0.742 0.5466310265
0.743 0.5466310265
0.744 0.5466310265
0.745 0.5466310265
0.746 0.5466310265
0.747 0.5466310265
0.748 0.5466310265
0.749 0.5466310265
0.75 0.5466310265
0.751 0.5466310265
0.752 0.5466310265
0.753 0.5466310265
0.754 0.5466310265
0.755 0.5466310265
0.756 0.5466310265
0.757 0.5466310265
0.758 0.5466310265
0.759 0.5466310265
0.76 0.5466310265
0.761 0.5466310265
0.762 0.5466310265
0.763 0.5466310265
0.764 0.5466310265
0.765 0.5466310265
0.766 0.5466310265
0.767 0.5466310265
0.768 0.5466310265
0.769 0.5466310265
0.77 0.5466310265
0.771 0.5466310265
0.772 0.5466310265
0.773 0.5466310265
0.774 0.5466310265
0.775 0.5466310265
0.776 0.5466310265
0.777 0.5466310265
0.778 0.5466310265
0.779 0.5466310265
0.78 0.5466310265
0.781 0.5466310265
0.782 0.5466310265
0.783 0.5466310265
0.784 0.5466310265
0.785 0.5466310265
0.786 0.5466310265
0.787 0.5466310265
0.788 0.5466310265
0.789 0.5466310265
0.79 0.5466310265
0.791 0.5466310265
0.792 0.5466310265
0.793 0.5466310265
0.794 0.5466310265
0.795 0.5466310265
0.796 0.5466310265
0.797 0.5466310265
0.798 0.5466310265
0.799 0.5466310265
0.8 0.5466310265
0.801 0.5466310265
0.802 0.5466310265
0.803 0.5466310265
0.804 0.5466310265
0.805 0.5466310265
0.806 0.5466310265
0.807 0.5466310265
0.808 0.5466310265
0.809 0.5466310265
0.81 0.5466310265
0.811 0.5466310265
0.812 0.5466310265
0.813 0.5466310265
0.814 0.5466310265
0.815 0.5466310265
0.816 0.5466310265
0.817 0.5466310265
0.818 0.5466310265
0.819 0.5466310265
0.82 0.5466310265
0.821 0.5466310265
0.822 0.5466310265
0.823 0.5466310265
0.824 0.5466310265
0.825 0.5466310265
0.826 0.5466310265
0.827 0.5466310265
0.828 0.5466310265
0.829 0.5466310265
0.83 0.5466310265
0.831 0.5466310265
0.832 0.5466310265
0.833 0.5466310265
0.834 0.5466310265
0.835 0.5466310265
0.836 0.5466310265
0.837 0.5466310265
0.838 0.5466310265
0.839 0.5466310265
0.84 0.5466310265
0.841 0.5466310265
0.842 0.5466310265
0.843 0.5466310265
0.844 0.5466310265
0.845 0.5466310265
0.846 0.5466310265
0.847 0.5466310265
0.848 0.5466310265
0.849 0.5466310265
0.85 0.5466310265
0.851 0.5466310265
0.852 0.5466310265
0.853 0.5466310265
0.854 0.5466310265
0.855 0.5466310265
0.856 0.5466310265
0.857 0.5466310265
0.858 0.5466310265
0.859 0.5466310265
0.86 0.5466310265
0.861 0.5455671149
0.862 0.5430974308
0.863 0.5406112836
0.864 0.5381088948
0.865 0.5355904949
0.866 0.533056323
0.867 0.5305066272
0.868 0.5279416648
0.869 0.5253617018
0.87 0.5227670135
0.871 0.5201578844
0.872 0.5175346079
0.873 0.5148974867
0.874 0.5122468328
0.875 0.5095829674
0.876 0.5069062208
0.877 0.5042169329
0.878 0.5015154525
0.879 0.4988021379
0.88 0.4960773566
0.881 0.4933414855
0.882 0.4905949105
0.883 0.487838027
0.884 0.4850712394
0.885 0.4822949613
0.886 0.4795096156
0.887 0.476715634
0.888 0.4739134576
0.889 0.4711035362
0.89 0.4682863286
0.891 0.4654623026
0.892 0.4626319345
0.893 0.4597957095
0.894 0.4569541215
0.895 0.4541076726
0.896 0.4512568736
0.897 0.4484022436
0.898 0.4455443096
0.899 0.4426836071
0.9 0.4398206792
0.901 0.4369560771
0.902 0.4340903594
0.903 0.4312240925
0.904 0.4283578499
0.905 0.4254922126
0.906 0.4226277684
0.907 0.4197651122
0.908 0.4169048455
0.909 0.4140475762
0.91 0.4111939187
0.911 0.4083444934
0.912 0.4054999268
0.913 0.4026608509
0.914 0.3998279032
0.915 0.3970017265
0.916 0.3941829688
0.917 0.3913722827
0.918 0.3885703253
0.919 0.3857777583
0.92 0.3829952471
0.921 0.3802234612
0.922 0.3774630735
0.923 0.37471476
0.924 0.3719792
0.925 0.3692570754
0.926 0.3665490703
0.927 0.3638558712
0.928 0.3611781664
0.929 0.3585166457
0.93 0.355872
0.931 0.3532449214
0.932 0.3506361025
0.933 0.3480462361
0.934 0.3454760151
0.935 0.3429261321
0.936 0.340397279
0.937 0.3378901467
0.938 0.3354054248
0.939 0.3329438013
0.94 0.3305059622
0.941 0.3280925912
0.942 0.3257043693
0.943 0.3233419745
0.944 0.3210060816
0.945 0.3186973617
0.946 0.3164164817
0.947 0.3141641044
0.948 0.3119408877
0.949 0.3097474846
0.95 0.3075845427
0.951 0.3054527039
0.952 0.3033526039
0.953 0.3012848721
0.954 0.2992501312
0.955 0.2972489968
0.956 0.2952820769
0.957 0.2933499721
0.958 0.2914532747
0.959 0.2895925686
0.96 0.2877684291
0.961 0.2859814223
0.962 0.284232105
0.963 0.2825210243
0.964 0.2808487175
0.965 0.2792157113
0.966 0.2776225221
0.967 0.2760696551
0.968 0.2745576046
0.969 0.2730868532
0.97 0.2716578721
0.971 0.27027112
0.972 0.2689270438
0.973 0.2676260774
0.974 0.2663686423
0.975 0.2651551466
0.976 0.2639859853
0.977 0.2628615399
0.978 0.2617821781
0.979 0.2607482535
0.98 0.2597601056
0.981 0.2588180596
0.982 0.257922426
0.983 0.2570735006
0.984 0.2562715642
0.985 0.2555168825
0.986 0.2548097059
0.987 0.2541502693
0.988 0.2535387922
0.989 0.2529754783
0.99 0.2524605154
0.991 0.2519940754
0.992 0.2515763142
0.993 0.2512073716
0.994 0.2508873708
0.995 0.2506164193
0.996 0.2503946076
0.997 0.2502220102
0.998 0.250098685
0.999 0.2500246733
1 0.25


==> figures/fig_traj_bistable_f.dat <==
t  q
0 -0.15
0.01 -0.15
0.02 -0.15
0.03 -0.15
0.04 -0.15
0.05 -0.15
0.06 -0.15
0.07 0.155872
0.08 0.1829952471
0.09 0.2111939187
0.1 0.2398206792
0.11 0.2682863286
0.12 0.2960773566
0.13 0.3227670135
0.14 0.3480201232
0.15 0.371592327
0.16 0.3933247666
0.17 0.413135377
0.18 0.4310079925
0.19 0.4469803775
0.2 0.4611321367
0.21 0.4735732461
0.22 0.4844337301
0.23 0.4938548006
0.24 0.5019815939
0.25 0.5089575007
0.26 0.5149199778
0.27 0.5199976709
0.28 0.5243086384
0.29 0.5279594623
0.3 0.5310450405
0.31 0.5336488748
0.32 0.5358436984
0.33 0.5376923144
0.34 0.5392485448
0.35 0.5405582158
0.36 0.5416601259
0.37 0.5425869621
0.38 0.543366142
0.39 0.5440205715
0.4 0.5445693132
0.41 0.5450281685
0.42 0.5454101773
0.43 0.5457260414
0.44 0.5459844799
0.45 0.5461925228
0.46 0.5463557514
0.47 0.5464784897
0.48 0.5465639542
0.49 0.5466143657
0.5 0.5466310265
0.51 0.5466310265
0.52 0.5466310265
0.53 0.5466310265
0.54 0.5466310265
0.55 0.5466310265
0.56 0.5466310265
0.57 0.5466310265
0.58 0.5466310265
0.59 0.5466310265
0.6 0.5466310265
0.61 0.5466310265
0.62 0.5466310265
0.63 0.5466310265
0.64 0.5466310265
0.65 0.5466310265
0.66 0.5466310265
0.67 0.5466310265
0.68 0.5466310265
0.69 0.5466310265
0.7 0.5466310265
0.71 0.5466310265
0.72 0.5466310265
0.73 0.5466310265
0.74 0.5466310265
0.75 0.5466310265
0.76 0.5466310265
0.77 0.5466310265
0.78 0.5466310265
0.79 0.5466310265
0.8 0.5466310265
0.81 0.5466310265
0.82 0.5466310265
0.83 0.5466310265
0.84 0.5466310265
0.85 0.5466310265
0.86 0.5466310265
0.87 0.5227670135
0.88 0.4960773566
0.89 0.4682863286
0.9 0.4398206792
0.91 0.4111939187
0.92 0.3829952471
0.93 0.355872
0.94 0.3305059622
0.95 0.3075845427
0.96 0.2877684291
0.97 0.2716578721
0.98 0.2597601056
0.99 0.2524605154
1 0.25


==> figures/fig_traj_bistable_m.dat <==
t  q
0 -0.15
0.04 -0.15
0.08 0.1829952471
0.12 0.2960773566
0.16 0.3933247666
0.2 0.4611321367
0.24 0.5019815939
0.28 0.5243086384
0.32 0.5358436984
0.36 0.5416601259
0.4 0.5445693132
0.44 0.5459844799
0.48 0.5465639542
0.52 0.5465639542
0.56 0.5465639542
0.6 0.5465639542
0.64 0.5465639542
0.68 0.5465639542
0.72 0.5465639542
0.76 0.5465639542
0.8 0.5465639542
0.84 0.5465639542
0.88 0.4960773566
0.92 0.3829952471
0.96 0.2877684291
1 0.25


==> figures/fig_traj_nl_c.dat <==
t  q
0 0
0.08333333333 0
0.1666666667 0.008916323731
0.25 0.2592592593
0.3333333333 0.6639231824
0.4166666667 0.9657064472
0.5 0.9657064472
0.5833333333 0.9657064472
0.6666666667 0.6639231824
0.75 0.2592592593
0.8333333333 0.008916323731
0.9166666667 0.008916323731
1 0.008916323731


==> figures/fig_traj_nl_exact.dat <==
t  q
0 0
0.001 0
0.002 0
0.003 0
0.004 0
0.005 0
0.006 0
0.007 0
0.008 0
0.009 0
0.01 0
0.011 0
0.012 0
0.013 0
0.014 0
0.015 0
0.016 0
0.017 0
0.018 0
0.019 0
0.02 0
0.021 0
0.022 0
0.023 0
0.024 0
0.025 0
0.026 0
0.027 0
0.028 0
0.029 0
0.03 0
0.031 0
0.032 0
0.033 0
0.034 0
0.035 0
0.036 0
0.037 0
0.038 0
0.039 0
0.04 0
0.041 0
0.042 0
0.043 0
0.044 0
0.045 0
0.046 0
0.047 0
0.048 0
0.049 0
0.05 0
0.051 0
0.052 0
0.053 0
0.054 0
0.055 0
0.056 0
0.057 0
0.058 0
0.059 0
0.06 0
0.061 0
0.062 0
0.063 0
0.064 0
0.065 0
0.066 0
0.067 0
0.068 0
0.069 0
0.07 0
0.071 0
0.072 0
0.073 0
0.074 0
0.075 0
0.076 0
0.077 0
0.078 0
0.079 0
0.08 0
0.081 0
0.082 0
0.083 0
0.084 0
0.085 0
0.086 0
0.087 0
0.088 0
0.089 0
0.09 0
0.091 0
0.092 0
0.093 0
0.094 0
0.095 0
0.096 0
0.097 0
0.098 0
0.099 0
0.1 0
0.101 0
0.102 0
0.103 0
0.104 0
0.105 0
0.106 0
0.107 0
0.108 0
0.109 0
0.11 0
0.111 0
0.112 0
0.113 0
0.114 0
0.115 0
0.116 0
0.117 0
0.118 0
0.119 0
0.12 0
0.121 0
0.122 0
0.123 0
0.124 0
0.125 0
0.126 0
0.127 0
0.128 0
0.129 0
0.13 0
0.131 0
0.132 0
0.133 0
0.134 0
0.135 0
0.136 0
0.137 0
0.138 0
0.139 0
0.14 0
0.141 0
0.142 0
0.143 0
0.144 0
0.145 0
0.146 0
0.147 0
0.148 0
0.149 0
0.15 0
0.151 3.325925926e-05
0.152 0.0001327407407
0.153 0.000298
0.154 0.0005285925926
0.155 0.0008240740741
0.156 0.001184
0.157 0.001607925926
0.158 0.002095407407
0.159 0.002646
0.16 0.003259259259
0.161 0.003934740741
0.162 0.004672
0.163 0.005470592593
0.164 0.006330074074
0.165 0.00725
0.166 0.008229925926
0.167 0.009269407407
0.168 0.010368
0.169 0.01152525926
0.17 0.01274074074
0.171 0.014014
0.172 0.01534459259
0.173 0.01673207407
0.174 0.018176
0.175 0.01967592593
0.176 0.02123140741
0.177 0.022842
0.178 0.02450725926
0.179 0.02622674074
0.18 0.028
0.181 0.02982659259
0.182 0.03170607407
0.183 0.033638
0.184 0.03562192593
0.185 0.03765740741
0.186 0.039744
0.187 0.04188125926
0.188 0.04406874074
0.189 0.046306
0.19 0.04859259259
0.191 0.05092807407
0.192 0.053312
0.193 0.05574392593
0.194 0.05822340741
0.195 0.06075
0.196 0.06332325926
0.197 0.06594274074
0.198 0.068608
0.199 0.07131859259
0.2 0.07407407407
0.201 0.076874
0.202 0.07971792593
0.203 0.08260540741
0.204 0.085536
0.205 0.08850925926
0.206 0.09152474074
0.207 0.094582
0.208 0.09768059259
0.209 0.1008200741
0.21 0.104
0.211 0.1072199259
0.212 0.1104794074
0.213 0.113778
0.214 0.1171152593
0.215 0.1204907407
0.216 0.123904
0.217 0.1273545926
0.218 0.1308420741
0.219 0.134366
0.22 0.1379259259
0.221 0.1415214074
0.222 0.145152
0.223 0.1488172593
0.224 0.1525167407
0.225 0.15625
0.226 0.1600165926
0.227 0.1638160741
0.228 0.167648
0.229 0.1715119259
0.23 0.1754074074
0.231 0.179334
0.232 0.1832912593
0.233 0.1872787407
0.234 0.191296
0.235 0.1953425926
0.236 0.1994180741
0.237 0.203522
0.238 0.2076539259
0.239 0.2118134074
0.24 0.216
0.241 0.2202132593
0.242 0.2244527407
0.243 0.228718
0.244 0.2330085926
0.245 0.2373240741
0.246 0.241664
0.247 0.2460279259
0.248 0.2504154074
0.249 0.254826
0.25 0.2592592593
0.251 0.2637147407
0.252 0.268192
0.253 0.2726905926
0.254 0.2772100741
0.255 0.28175
0.256 0.2863099259
0.257 0.2908894074
0.258 0.295488
0.259 0.3001052593
0.26 0.3047407407
0.261 0.309394
0.262 0.3140645926
0.263 0.3187520741
0.264 0.323456
0.265 0.3281759259
0.266 0.3329114074
0.267 0.337662
0.268 0.3424272593
0.269 0.3472067407
0.27 0.352
0.271 0.3568065926
0.272 0.3616260741
0.273 0.366458
0.274 0.3713019259
0.275 0.3761574074
0.276 0.381024
0.277 0.3859012593
0.278 0.3907887407
0.279 0.395686
0.28 0.4005925926
0.281 0.4055080741
0.282 0.410432
0.283 0.4153639259
0.284 0.4203034074
0.285 0.42525
0.286 0.4302032593
0.287 0.4351627407
0.288 0.440128
0.289 0.4450985926
0.29 0.4500740741
0.291 0.455054
0.292 0.4600379259
0.293 0.4650254074
0.294 0.470016
0.295 0.4750092593
0.296 0.4800047407
0.297 0.485002
0.298 0.4900005926
0.299 0.4950000741
0.3 0.5
0.301 0.5049999259
0.302 0.5099994074
0.303 0.514998
0.304 0.5199952593
0.305 0.5249907407
0.306 0.529984
0.307 0.5349745926
0.308 0.5399620741
0.309 0.544946
0.31 0.5499259259
0.311 0.5549014074
0.312 0.559872
0.313 0.5648372593
0.314 0.5697967407
0.315 0.57475
0.316 0.5796965926
0.317 0.5846360741
0.318 0.589568
0.319 0.5944919259
0.32 0.5994074074
0.321 0.604314
0.322 0.6092112593
0.323 0.6140987407
0.324 0.618976
0.325 0.6238425926
0.326 0.6286980741
0.327 0.633542
0.328 0.6383739259
0.329 0.6431934074
0.33 0.648
0.331 0.6527932593
0.332 0.6575727407
0.333 0.662338
0.334 0.6670885926
0.335 0.6718240741
0.336 0.676544
0.337 0.6812479259
0.338 0.6859354074
0.339 0.690606
0.34 0.6952592593
0.341 0.6998947407
0.342 0.704512
0.343 0.7091105926
0.344 0.7136900741
0.345 0.71825
0.346 0.7227899259
0.347 0.7273094074
0.348 0.731808
0.349 0.7362852593
0.35 0.7407407407
0.351 0.745174
0.352 0.7495845926
0.353 0.7539720741
0.354 0.758336
0.355 0.7626759259
0.356 0.7669914074
0.357 0.771282
0.358 0.7755472593
0.359 0.7797867407
0.36 0.784
0.361 0.7881865926
0.362 0.7923460741
0.363 0.796478
0.364 0.8005819259
0.365 0.8046574074
0.366 0.808704
0.367 0.8127212593
0.368 0.8167087407
0.369 0.820666
0.37 0.8245925926
0.371 0.8284880741
0.372 0.832352
0.373 0.8361839259
0.374 0.8399834074
0.375 0.84375
0.376 0.8474832593
0.377 0.8511827407
0.378 0.854848
0.379 0.8584785926
0.38 0.8620740741
0.381 0.865634
0.382 0.8691579259
0.383 0.8726454074
0.384 0.876096
0.385 0.8795092593
0.386 0.8828847407
0.387 0.886222
0.388 0.8895205926
0.389 0.8927800741
0.39 0.896
0.391 0.8991799259
0.392 0.9023194074
0.393 0.905418
0.394 0.9084752593
0.395 0.9114907407
0.396 0.914464
0.397 0.9173945926
0.398 0.9202820741
0.399 0.923126
0.4 0.9259259259
0.401 0.9286814074
0.402 0.931392
0.403 0.9340572593
0.404 0.9366767407
0.405 0.93925
0.406 0.9417765926
0.407 0.9442560741
0.408 0.946688
0.409 0.9490719259
0.41 0.9514074074
0.411 0.953694
0.412 0.9559312593
0.413 0.9581187407
0.414 0.960256
0.415 0.9623425926
0.416 0.9643780741
0.417 0.966362
0.418 0.9682939259
0.419 0.9701734074
0.42 0.972
0.421 0.9737732593
0.422 0.9754927407
0.423 0.977158
0.424 0.9787685926
0.425 0.9803240741
0.426 0.981824
0.427 0.9832679259
0.428 0.9846554074
0.429 0.985986
0.43 0.9872592593
0.431 0.9884747407
0.432 0.989632
0.433 0.9907305926
0.434 0.9917700741
0.435 0.99275
0.436 0.9936699259
0.437 0.9945294074
0.438 0.995328
0.439 0.9960652593
0.44 0.9967407407
0.441 0.997354
0.442 0.9979045926
0.443 0.9983920741
0.444 0.998816
0.445 0.9991759259
0.446 0.9994714074
0.447 0.999702
0.448 0.9998672593
0.449 0.9999667407
0.45 1
0.451 1
0.452 1
0.453 1
0.454 1
0.455 1
0.456 1
0.457 1
0.458 1
0.459 1
0.46 1
0.461 1
0.462 1
0.463 1
0.464 1
0.465 1
0.466 1
0.467 1
0.468 1
0.469 1
0.47 1
0.471 1
0.472 1
0.473 1
0.474 1
0.475 1
0.476 1
0.477 1
0.478 1
0.479 1
0.48 1
0.481 1
0.482 1
0.483 1
0.484 1
0.485 1
0.486 1
0.487 1
0.488 1
0.489 1
0.49 1
0.491 1
0.492 1
0.493 1
0.494 1
0.495 1
0.496 1
0.497 1
0.498 1
0.499 1
0.5 1
0.501 1
0.502 1
0.503 1
0.504 1
0.505 1
0.506 1
0.507 1
0.508 1
0.509 1
0.51 1
0.511 1
0.512 1
0.513 1
0.514 1
0.515 1
0.516 1
0.517 1
0.518 1
0.519 1
0.52 1
0.521 1
0.522 1
0.523 1
0.524 1
0.525 1
0.526 1
0.527 1
0.528 1
0.529 1
0.53 1
0.531 1
0.532 1
0.533 1
0.534 1
0.535 1
0.536 1
0.537 1
0.538 1
0.539 1
0.54 1
0.541 1
0.542 1
0.543 1
0.544 1
0.545 1
0.546 1
0.547 1
0.548 1
0.549 1
0.55 1
0.551 0.9999667407
0.552 0.9998672593
0.553 0.999702
0.554 0.9994714074
0.555 0.9991759259
0.556 0.998816
0.557 0.9983920741
0.558 0.9979045926
0.559 0.997354
0.56 0.9967407407
0.561 0.9960652593
0.562 0.995328
0.563 0.9945294074
0.564 0.9936699259
0.565 0.99275
0.566 0.9917700741
0.567 0.9907305926
0.568 0.989632
0.569 0.9884747407
0.57 0.9872592593
0.571 0.985986
0.572 0.9846554074
0.573 0.9832679259
0.574 0.981824
0.575 0.9803240741
0.576 0.9787685926
0.577 0.977158
0.578 0.9754927407
0.579 0.9737732593
0.58 0.972
0.581 0.9701734074
0.582 0.9682939259
0.583 0.966362
0.584 0.9643780741
0.585 0.9623425926
0.586 0.960256
0.587 0.9581187407
0.588 0.9559312593
0.589 0.953694
0.59 0.9514074074
0.591 0.9490719259
0.592 0.946688
0.593 0.9442560741
0.594 0.9417765926
0.595 0.93925
0.596 0.9366767407
0.597 0.9340572593
0.598 0.931392
0.599 0.9286814074
0.6 0.9259259259
0.601 0.923126
0.602 0.9202820741
0.603 0.9173945926
0.604 0.914464
0.605 0.9114907407
0.606 0.9084752593
0.607 0.905418
0.608 0.9023194074
0.609 0.8991799259
0.61 0.896
0.611 0.8927800741
0.612 0.8895205926
0.613 0.886222
0.614 0.8828847407
0.615 0.8795092593
0.616 0.876096
0.617 0.8726454074
0.618 0.8691579259
0.619 0.865634
0.62 0.8620740741
0.621 0.8584785926
0.622 0.854848
0.623 0.8511827407
0.624 0.8474832593
0.625 0.84375
0.626 0.8399834074
0.627 0.8361839259
0.628 0.832352
0.629 0.8284880741
0.63 0.8245925926
0.631 0.820666
0.632 0.8167087407
0.633 0.8127212593
0.634 0.808704
0.635 0.8046574074
0.636 0.8005819259
0.637 0.796478
0.638 0.7923460741
0.639 0.7881865926
0.64 0.784
0.641 0.7797867407
0.642 0.7755472593
0.643 0.771282
0.644 0.7669914074
0.645 0.7626759259
0.646 0.758336
0.647 0.7539720741
0.648 0.7495845926
0.649 0.745174
0.65 0.7407407407
0.651 0.7362852593
0.652 0.731808
0.653 0.7273094074
0.654 0.7227899259
0.655 0.71825
0.656 0.7136900741
0.657 0.7091105926
0.658 0.704512
0.659 0.6998947407
0.66 0.6952592593
0.661 0.690606
0.662 0.6859354074
0.663 0.6812479259
0.664 0.676544
0.665 0.6718240741
0.666 0.6670885926
0.667 0.662338
0.668 0.6575727407
0.669 0.6527932593
0.67 0.648
0.671 0.6431934074
0.672 0.6383739259
0.673 0.633542
0.674 0.6286980741
0.675 0.6238425926
0.676 0.618976
0.677 0.6140987407
0.678 0.6092112593
0.679 0.604314
0.68 0.5994074074
0.681 0.5944919259
0.682 0.589568
0.683 0.5846360741
0.684 0.5796965926
0.685 0.57475
0.686 0.5697967407
0.687 0.5648372593
0.688 0.559872
0.689 0.5549014074
0.69 0.5499259259
0.691 0.544946
0.692 0.5399620741
0.693 0.5349745926
0.694 0.529984
0.695 0.5249907407
0.696 0.5199952593
0.697 0.514998
0.698 0.5099994074
0.699 0.5049999259
0.7 0.5
0.701 0.4950000741
0.702 0.4900005926
0.703 0.485002
0.704 0.4800047407
0.705 0.4750092593
0.706 0.470016
0.707 0.4650254074
0.708 0.4600379259
0.709 0.455054
0.71 0.4500740741
0.711 0.4450985926
0.712 0.440128
0.713 0.4351627407
0.714 0.4302032593
0.715 0.42525
0.716 0.4203034074
0.717 0.4153639259
0.718 0.410432
0.719 0.4055080741
0.72 0.4005925926
0.721 0.395686
0.722 0.3907887407
0.723 0.3859012593
0.724 0.381024
0.725 0.3761574074
0.726 0.3713019259
0.727 0.366458
0.728 0.3616260741
0.729 0.3568065926
0.73 0.352
0.731 0.3472067407
0.732 0.3424272593
0.733 0.337662
0.734 0.3329114074
0.735 0.3281759259
0.736 0.323456
0.737 0.3187520741
0.738 0.3140645926
0.739 0.309394
0.74 0.3047407407
0.741 0.3001052593
0.742 0.295488
0.743 0.2908894074
0.744 0.2863099259
0.745 0.28175
0.746 0.2772100741
0.747 0.2726905926
0.748 0.268192
0.749 0.2637147407
0.75 0.2592592593
0.751 0.254826
0.752 0.2504154074
0.753 0.2460279259
0.754 0.241664
0.755 0.2373240741
0.756 0.2330085926
0.757 0.228718
0.758 0.2244527407
0.759 0.2202132593
0.76 0.216
0.761 0.2118134074
0.762 0.2076539259
0.763 0.203522
0.764 0.1994180741
0.765 0.1953425926
0.766 0.191296
0.767 0.1872787407
0.768 0.1832912593
0.769 0.179334
0.77 0.1754074074
0.771 0.1715119259
0.772 0.167648
0.773 0.1638160741
0.774 0.1600165926
0.775 0.15625
0.776 0.1525167407
0.777 0.1488172593
0.778 0.145152
0.779 0.1415214074
0.78 0.1379259259
0.781 0.134366
0.782 0.1308420741
0.783 0.1273545926
0.784 0.123904
0.785 0.1204907407
0.786 0.1171152593
0.787 0.113778
0.788 0.1104794074
0.789 0.1072199259
0.79 0.104
0.791 0.1008200741
0.792 0.09768059259
0.793 0.094582
0.794 0.09152474074
0.795 0.08850925926
0.796 0.085536
0.797 0.08260540741
0.798 0.07971792593
0.799 0.076874
0.8 0.07407407407
0.801 0.07131859259
0.802 0.068608
0.803 0.06594274074
0.804 0.06332325926
0.805 0.06075
0.806 0.05822340741
0.807 0.05574392593
0.808 0.053312
0.809 0.05092807407
0.81 0.04859259259
0.811 0.046306
0.812 0.04406874074
0.813 0.04188125926
0.814 0.039744
0.815 0.03765740741
0.816 0.03562192593
0.817 0.033638
0.818 0.03170607407
0.819 0.02982659259
0.82 0.028
0.821 0.02622674074
0.822 0.02450725926
0.823 0.022842
0.824 0.02123140741
0.825 0.01967592593
0.826 0.018176
0.827 0.01673207407
0.828 0.01534459259
0.829 0.014014
0.83 0.01274074074
0.831 0.01152525926
0.832 0.010368
0.833 0.009269407407
0.834 0.008229925926
0.835 0.00725
0.836 0.006330074074
0.837 0.005470592593
0.838 0.004672
0.839 0.003934740741
0.84 0.003259259259
0.841 0.002646
0.842 0.002095407407
0.843 0.001607925926
0.844 0.001184
0.845 0.0008240740741
0.846 0.0005285925926
0.847 0.000298
0.848 0.0001327407407
0.849 3.325925926e-05
0.85 0
0.851 0
0.852 0
0.853 0
0.854 0
0.855 0
0.856 0
0.857 0
0.858 0
0.859 0
0.86 0
0.861 0
0.862 0
0.863 0
0.864 0
0.865 0
0.866 0
0.867 0
0.868 0
0.869 0
0.87 0
0.871 0
0.872 0
0.873 0
0.874 0
0.875 0
0.876 0
0.877 0
0.878 0
0.879 0
0.88 0
0.881 0
0.882 0
0.883 0
0.884 0
0.885 0
0.886 0
0.887 0
0.888 0
0.889 0
0.89 0
0.891 0
0.892 0
0.893 0
0.894 0
0.895 0
0.896 0
0.897 0
0.898 0
0.899 0
0.9 0
0.901 0
0.902 0
0.903 0
0.904 0
0.905 0
0.906 0
0.907 0
0.908 0
0.909 0
0.91 0
0.911 0
0.912 0
0.913 0
0.914 0
0.915 0
0.916 0
0.917 0
0.918 0
0.919 0
0.92 0
0.921 0
0.922 0
0.923 0
0.924 0
0.925 0
0.926 0
0.927 0
0.928 0
0.929 0
0.93 0
0.931 0
0.932 0
0.933 0
0.934 0
0.935 0
0.936 0
0.937 0
0.938 0
0.939 0
0.94 0
0.941 0
0.942 0
0.943 0
0.944 0
0.945 0
0.946 0
0.947 0
0.948 0
0.949 0
0.95 0
0.951 0
0.952 0
0.953 0
0.954 0
0.955 0
0.956 0
0.957 0
0.958 0
0.959 0
0.96 0
0.961 0
0.962 0
0.963 0
0.964 0
0.965 0
0.966 0
0.967 0
0.968 0
0.969 0
0.97 0
0.971 0
0.972 0
0.973 0
0.974 0
0.975 0
0.976 0
0.977 0
0.978 0
0.979 0
0.98 0
0.981 0
0.982 0
0.983 0
0.984 0
0.985 0
0.986 0
0.987 0
0.988 0
0.989 0
0.99 0
0.991 0
0.992 0
0.993 0
0.994 0
0.995 0
0.996 0
0.997 0
0.998 0
0.999 0
1 0


==> figures/fig_traj_nl_f.dat <==
t  q
0 0
0.008333333333 0
0.01666666667 0
0.025 0
0.03333333333 0
0.04166666667 0
0.05 0
0.05833333333 0
0.06666666667 0
0.075 0
0.08333333333 0
0.09166666667 0
0.1 0
0.1083333333 0
0.1166666667 0
0.125 0
0.1333333333 0
0.1416666667 0
0.15 0
0.1583333333 0.002271947874
0.1666666667 0.008916323731
0.175 0.01967592593
0.1833333333 0.03429355281
0.1916666667 0.05251200274
0.2 0.07407407407
0.2083333333 0.09872256516
0.2166666667 0.1262002743
0.225 0.15625
0.2333333333 0.1886145405
0.2416666667 0.2230366941
0.25 0.2592592593
0.2583333333 0.2970250343
0.2666666667 0.3360768176
0.275 0.3761574074
0.2833333333 0.4170096022
0.2916666667 0.4583762003
0.3 0.5
0.3083333333 0.5416237997
0.3166666667 0.5829903978
0.325 0.6238425926
0.3333333333 0.6639231824
0.3416666667 0.7029749657
0.35 0.7407407407
0.3583333333 0.7769633059
0.3666666667 0.8113854595
0.375 0.84375
0.3833333333 0.8737997257
0.3916666667 0.9012774348
0.4 0.9259259259
0.4083333333 0.9474879973
0.4166666667 0.9657064472
0.425 0.9803240741
0.4333333333 0.9910836763
0.4416666667 0.9977280521
0.45 1
0.4583333333 1
0.4666666667 1
0.475 1
0.4833333333 1
0.4916666667 1
0.5 1
0.5083333333 1
0.5166666667 1
0.525 1
0.5333333333 1
0.5416666667 1
0.55 1
0.5583333333 0.9977280521
0.5666666667 0.9910836763
0.575 0.9803240741
0.5833333333 0.9657064472
0.5916666667 0.9474879973
0.6 0.9259259259
0.6083333333 0.9012774348
0.6166666667 0.8737997257
0.625 0.84375
0.6333333333 0.8113854595
0.6416666667 0.7769633059
0.65 0.7407407407
0.6583333333 0.7029749657
0.6666666667 0.6639231824
0.675 0.6238425926
0.6833333333 0.5829903978
0.6916666667 0.5416237997
0.7 0.5
0.7083333333 0.4583762003
0.7166666667 0.4170096022
0.725 0.3761574074
0.7333333333 0.3360768176
0.7416666667 0.2970250343
0.75 0.2592592593
0.7583333333 0.2230366941
0.7666666667 0.1886145405
0.775 0.15625
0.7833333333 0.1262002743
0.7916666667 0.09872256516
0.8 0.07407407407
0.8083333333 0.05251200274
0.8166666667 0.03429355281
0.825 0.01967592593
0.8333333333 0.008916323731
0.8416666667 0.002271947874
0.85 0
0.8583333333 0
0.8666666667 0
0.875 0
0.8833333333 0
0.8916666667 0
0.9 0
0.9083333333 0
0.9166666667 0
0.925 0
0.9333333333 0
0.9416666667 0
0.95 0
0.9583333333 0
0.9666666667 0
0.975 0
0.9833333333 0
0.9916666667 0
1 0


==> figures/fig_traj_nl_m.dat <==
t  q
0 0
0.03333333333 0
0.06666666667 0
0.1 0
0.1333333333 0
0.1666666667 0.008916323731
0.2 0.07407407407
0.2333333333 0.1886145405
0.2666666667 0.3360768176
0.3 0.5
0.3333333333 0.6639231824
0.3666666667 0.8113854595
0.4 0.9259259259
0.4333333333 0.9910836763
0.4666666667 0.9910836763
0.5 0.9910836763
0.5333333333 0.9910836763
0.5666666667 0.9910836763
0.6 0.9259259259
0.6333333333 0.8113854595
0.6666666667 0.6639231824
0.7 0.5
0.7333333333 0.3360768176
0.7666666667 0.1886145405
0.8 0.07407407407
0.8333333333 0.008916323731
0.8666666667 0.008916323731
0.9 0.008916323731
0.9333333333 0.008916323731
0.9666666667 0.008916323731
1 0.008916323731

